On SAT Models Enumeration in Itemset Mining

Frequent itemset mining is an essential part of data analysis and data mining. Recent works propose interesting SAT-based encodings for the problem of discovering frequent itemsets. Our aim in this work is to define strategies for adapting SAT solvers to such encodings in order to improve models enumeration. In this context, we deeply study the effects of restart, branching heuristics and clauses learning. We then conduct an experimental evaluation on SAT-Based itemset mining instances to show how SAT solvers can be adapted to obtain an efficient SAT model enumerator.

==> EXP/1HEURE/result.CDCL.1H.txt <==
said /home/cril/jabbour/anneal.xcnf.closed 0 950 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1103781 95 247.89
said /home/cril/jabbour/anneal.xcnf.closed 1146261 90 326.28
said /home/cril/jabbour/anneal.xcnf.closed 0 850 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1189511 85 285.39
said /home/cril/jabbour/anneal.xcnf.closed 5 800 0.03
said /home/cril/jabbour/anneal.xcnf.closed 1233550 80 307.84
said /home/cril/jabbour/anneal.xcnf.closed 88 750 0.04
said /home/cril/jabbour/anneal.xcnf.closed 1278473 75 302.26
said /home/cril/jabbour/anneal.xcnf.closed 441 700 0.09
said /home/cril/jabbour/anneal.xcnf.closed 1323420 70 332.97
said /home/cril/jabbour/anneal.xcnf.closed 1395 650 0.18
said /home/cril/jabbour/anneal.xcnf.closed 1368934 65 350.73
said /home/cril/jabbour/anneal.xcnf.closed 3567 600 0.31
said /home/cril/jabbour/anneal.xcnf.closed 1414724 60 444.75
said /home/cril/jabbour/anneal.xcnf.closed 7715 550 0.46
said /home/cril/jabbour/anneal.xcnf.closed 1460739 55 432.09
said /home/cril/jabbour/anneal.xcnf.closed 15867 500 1.06
said /home/cril/jabbour/anneal.xcnf.closed 1506101 50 436.51
said /home/cril/jabbour/anneal.xcnf.closed 1801085 5 454.24
said /home/cril/jabbour/anneal.xcnf.closed 30419 450 2.36
said /home/cril/jabbour/anneal.xcnf.closed 1550081 45 399.28
said /home/cril/jabbour/anneal.xcnf.closed 55843 400 10.05
said /home/cril/jabbour/anneal.xcnf.closed 1592867 40 413.40
said /home/cril/jabbour/anneal.xcnf.closed 97654 350 7.47
said /home/cril/jabbour/anneal.xcnf.closed 1633576 35 454.69
said /home/cril/jabbour/anneal.xcnf.closed 164302 300 21.29
said /home/cril/jabbour/anneal.xcnf.closed 1671489 30 510.15
said /home/cril/jabbour/anneal.xcnf.closed 201452 280 24.36
said /home/cril/jabbour/anneal.xcnf.closed 245875 260 28.21
said /home/cril/jabbour/anneal.xcnf.closed 1707048 25 512.15
said /home/cril/jabbour/anneal.xcnf.closed 297884 240 32.55
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 58.86
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 110.59
said /home/cril/jabbour/anneal.xcnf.closed 439065 200 71.22
said /home/cril/jabbour/anneal.xcnf.closed 1738439 20 450.82
said /home/cril/jabbour/anneal.xcnf.closed 481708 190 178.33
said /home/cril/jabbour/anneal.xcnf.closed 529298 180 94.35
said /home/cril/jabbour/anneal.xcnf.closed 581873 170 118.95
said /home/cril/jabbour/anneal.xcnf.closed 638012 160 135.38
said /home/cril/jabbour/anneal.xcnf.closed 697703 150 179.79
said /home/cril/jabbour/anneal.xcnf.closed 1764923 15 518.87
said /home/cril/jabbour/anneal.xcnf.closed 762503 140 195.01
said /home/cril/jabbour/anneal.xcnf.closed 831573 130 430.24
said /home/cril/jabbour/anneal.xcnf.closed 905253 120 172.96
said /home/cril/jabbour/anneal.xcnf.closed 1061923 100 598.07
said /home/cril/jabbour/anneal.xcnf.closed 1786550 10 599.05
said /home/cril/jabbour/anneal.xcnf.closed 1805193 1 486.66
said /home/cril/jabbour/audiology.xcnf.closed 0 950 0.00
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 850 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 800 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 750 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 700 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 650 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 600 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 550 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 500 0.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 450 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 400 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 350 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 300 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 280 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 260 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 240 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 950 0.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 850 0.01
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 800 0.01
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 750 0.03
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 700 0.01
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 650 0.04
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 2 600 0.04
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 19 550 0.05
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 83 500 0.08
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 337 450 0.19
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 1287 400 0.43
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 4597 350 0.94
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 16240 300 2.33
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 27074 280 3.89
said /home/cril/jabbour/australian-credit.xcnf.closed 45325 260 7.40
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 76975 240 16.99
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 68.11
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 69.36
said /home/cril/jabbour/australian-credit.xcnf.closed 230357 200 161.17
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 306265 190 384.54
said /home/cril/jabbour/australian-credit.xcnf.closed 409965 180 141.42
said /home/cril/jabbour/australian-credit.xcnf.closed 551544 170 239.41
said /home/cril/jabbour/australian-credit.xcnf.closed 747860 160 475.22
said /home/cril/jabbour/australian-credit.xcnf.closed 1021532 150 790.46
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 1407752 140 1375.08
said /home/cril/jabbour/australian-credit.xcnf.closed 1958944 130 2088.39
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1 950 0.04
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 11 850 0.30
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 27 800 0.17
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 60 750 0.23
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 131 700 0.37
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 270 650 0.62
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 536 600 0.89
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1056 550 0.63
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 2030 500 1.07
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 4003 450 1.85
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 7967 400 2.99
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 16350 350 4.77
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 34882 300 21.25
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 48039 280 12.09
said /home/cril/jabbour/german-credit.xcnf.closed 66815 260 20.15
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 94230 240 32.42
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 47.24
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 54.70
said /home/cril/jabbour/german-credit.xcnf.closed 196597 200 192.61
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 239613 190 126.69
said /home/cril/jabbour/german-credit.xcnf.closed 293074 180 126.02
said /home/cril/jabbour/german-credit.xcnf.closed 361853 170 160.61
said /home/cril/jabbour/german-credit.xcnf.closed 449648 160 359.15
said /home/cril/jabbour/german-credit.xcnf.closed 563635 150 470.27
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 713258 140 699.80
said /home/cril/jabbour/german-credit.xcnf.closed 912338 130 1069.92
said /home/cril/jabbour/german-credit.xcnf.closed 1182542 120 2055.79
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 950 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 100678 95 24.32
said /home/cril/jabbour/heart-cleveland.xcnf.closed 137490 90 48.42
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 850 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 188846 85 53.88
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 800 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 261232 80 87.61
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 750 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 364433 75 259.13
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 700 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 512211 70 385.54
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 650 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 727919 65 1063.34
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 600 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1044428 60 951.11
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 550 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 500 0.02
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 450 0.02
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 400 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 350 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 300 0.06
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 280 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7 260 0.01
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 24 240 0.05
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 284 200 0.06
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 495 190 0.22
said /home/cril/jabbour/heart-cleveland.xcnf.closed 862 180 0.18
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1486 170 0.21
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2565 160 0.27
said /home/cril/jabbour/heart-cleveland.xcnf.closed 4392 150 0.38
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7537 140 0.63
said /home/cril/jabbour/heart-cleveland.xcnf.closed 13149 130 1.38
said /home/cril/jabbour/heart-cleveland.xcnf.closed 23048 120 2.87
said /home/cril/jabbour/heart-cleveland.xcnf.closed 74267 100 24.18
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/hepatitis.xcnf.closed 0 950 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 149 95 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 277 90 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 0 850 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 505 85 0.02
said /home/cril/jabbour/hepatitis.xcnf.closed 0 800 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 914 80 0.03
said /home/cril/jabbour/hepatitis.xcnf.closed 0 750 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1640 75 0.06
said /home/cril/jabbour/hepatitis.xcnf.closed 0 700 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 2993 70 0.15
said /home/cril/jabbour/hepatitis.xcnf.closed 0 650 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 5409 65 0.21
said /home/cril/jabbour/hepatitis.xcnf.closed 0 600 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 9824 60 0.62
said /home/cril/jabbour/hepatitis.xcnf.closed 0 550 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 17792 55 1.15
said /home/cril/jabbour/hepatitis.xcnf.closed 0 500 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 32243 50 3.22
said ? ? ? timeout
said /home/cril/jabbour/hepatitis.xcnf.closed 0 450 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 58292 45 19.47
said /home/cril/jabbour/hepatitis.xcnf.closed 0 400 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 104836 40 15.23
said /home/cril/jabbour/hepatitis.xcnf.closed 0 350 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 186809 35 53.44
said /home/cril/jabbour/hepatitis.xcnf.closed 0 300 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 328710 30 68.73
said /home/cril/jabbour/hepatitis.xcnf.closed 0 280 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 260 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 569737 25 195.01
said /home/cril/jabbour/hepatitis.xcnf.closed 0 240 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 200 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 974207 20 450.56
said /home/cril/jabbour/hepatitis.xcnf.closed 0 190 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 180 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 170 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 160 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 150 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1648329 15 776.91
said /home/cril/jabbour/hepatitis.xcnf.closed 0 140 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 130 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 8 120 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 76 100 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 2693155 10 1986.19
said /home/cril/jabbour/hepatitis.xcnf.closed 3788341 1 3475.29
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/lymph.xcnf.closed 0 950 0.00
said /home/cril/jabbour/lymph.xcnf.closed 315 95 0.02
said /home/cril/jabbour/lymph.xcnf.closed 394 90 0.02
said /home/cril/jabbour/lymph.xcnf.closed 0 850 0.00
said /home/cril/jabbour/lymph.xcnf.closed 502 85 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 800 0.00
said /home/cril/jabbour/lymph.xcnf.closed 653 80 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 750 0.00
said /home/cril/jabbour/lymph.xcnf.closed 833 75 0.04
said /home/cril/jabbour/lymph.xcnf.closed 0 700 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1067 70 0.05
said /home/cril/jabbour/lymph.xcnf.closed 0 650 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1456 65 0.06
said /home/cril/jabbour/lymph.xcnf.closed 0 600 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1941 60 0.25
said /home/cril/jabbour/lymph.xcnf.closed 0 550 0.00
said /home/cril/jabbour/lymph.xcnf.closed 2551 55 0.10
said /home/cril/jabbour/lymph.xcnf.closed 0 500 0.00
said /home/cril/jabbour/lymph.xcnf.closed 3406 50 0.23
said /home/cril/jabbour/lymph.xcnf.closed 132161 5 15.23
said /home/cril/jabbour/lymph.xcnf.closed 0 450 0.00
said /home/cril/jabbour/lymph.xcnf.closed 4604 45 0.26
said /home/cril/jabbour/lymph.xcnf.closed 0 400 0.00
said /home/cril/jabbour/lymph.xcnf.closed 6383 40 0.58
said /home/cril/jabbour/lymph.xcnf.closed 0 350 0.00
said /home/cril/jabbour/lymph.xcnf.closed 9039 35 0.55
said /home/cril/jabbour/lymph.xcnf.closed 0 300 0.00
said /home/cril/jabbour/lymph.xcnf.closed 12932 30 1.14
said /home/cril/jabbour/lymph.xcnf.closed 0 280 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 260 0.00
said /home/cril/jabbour/lymph.xcnf.closed 18974 25 2.39
said /home/cril/jabbour/lymph.xcnf.closed 0 240 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 200 0.00
said /home/cril/jabbour/lymph.xcnf.closed 28966 20 1.86
said /home/cril/jabbour/lymph.xcnf.closed 0 190 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 180 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 170 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 160 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 150 0.00
said /home/cril/jabbour/lymph.xcnf.closed 46801 15 9.29
said /home/cril/jabbour/lymph.xcnf.closed 7 140 0.00
said /home/cril/jabbour/lymph.xcnf.closed 31 130 0.02
said /home/cril/jabbour/lymph.xcnf.closed 70 120 0.01
said /home/cril/jabbour/lymph.xcnf.closed 255 100 0.02
said /home/cril/jabbour/lymph.xcnf.closed 79185 10 9.89
said /home/cril/jabbour/lymph.xcnf.closed 154220 1 16.81
said /home/cril/jabbour/mushroom.xcnf.closed 2515 950 14.36
said /home/cril/jabbour/mushroom.xcnf.closed 37442 95 104.54
said /home/cril/jabbour/mushroom.xcnf.closed 38120 90 37.10
said /home/cril/jabbour/mushroom.xcnf.closed 3078 850 30.82
said /home/cril/jabbour/mushroom.xcnf.closed 39343 85 35.79
said /home/cril/jabbour/mushroom.xcnf.closed 3355 800 9.31
said /home/cril/jabbour/mushroom.xcnf.closed 41411 80 57.14
said /home/cril/jabbour/mushroom.xcnf.closed 3678 750 9.66
said /home/cril/jabbour/mushroom.xcnf.closed 42550 75 49.66
said /home/cril/jabbour/mushroom.xcnf.closed 4135 700 16.97
said /home/cril/jabbour/mushroom.xcnf.closed 46730 70 74.87
said /home/cril/jabbour/mushroom.xcnf.closed 4600 650 10.22
said /home/cril/jabbour/mushroom.xcnf.closed 47765 65 126.61
said /home/cril/jabbour/mushroom.xcnf.closed 5247 600 11.24
said /home/cril/jabbour/mushroom.xcnf.closed 50915 60 74.98
said /home/cril/jabbour/mushroom.xcnf.closed 5912 550 11.18
said /home/cril/jabbour/mushroom.xcnf.closed 52614 55 42.98
said /home/cril/jabbour/mushroom.xcnf.closed 6794 500 12.38
said /home/cril/jabbour/mushroom.xcnf.closed 55152 50 49.08
said /home/cril/jabbour/mushroom.xcnf.closed 164117 5 216.36
said /home/cril/jabbour/mushroom.xcnf.closed 7849 450 20.67
said /home/cril/jabbour/mushroom.xcnf.closed 60422 45 69.26
said /home/cril/jabbour/mushroom.xcnf.closed 9179 400 27.01
said /home/cril/jabbour/mushroom.xcnf.closed 64110 40 52.41
said /home/cril/jabbour/mushroom.xcnf.closed 10772 350 14.79
said /home/cril/jabbour/mushroom.xcnf.closed 70909 35 61.49
said /home/cril/jabbour/mushroom.xcnf.closed 12970 300 32.39
said /home/cril/jabbour/mushroom.xcnf.closed 76206 30 72.63
said /home/cril/jabbour/mushroom.xcnf.closed 14237 280 17.52
said /home/cril/jabbour/mushroom.xcnf.closed 15204 260 33.29
said /home/cril/jabbour/mushroom.xcnf.closed 79258 25 210.25
said /home/cril/jabbour/mushroom.xcnf.closed 16673 240 19.23
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 25.46
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 19.55
said /home/cril/jabbour/mushroom.xcnf.closed 19793 200 22.20
said /home/cril/jabbour/mushroom.xcnf.closed 93366 20 87.39
said /home/cril/jabbour/mushroom.xcnf.closed 20749 190 30.64
said /home/cril/jabbour/mushroom.xcnf.closed 21699 180 49.93
said /home/cril/jabbour/mushroom.xcnf.closed 22550 170 22.93
said /home/cril/jabbour/mushroom.xcnf.closed 24247 160 41.98
said /home/cril/jabbour/mushroom.xcnf.closed 25411 150 23.89
said /home/cril/jabbour/mushroom.xcnf.closed 108326 15 101.07
said /home/cril/jabbour/mushroom.xcnf.closed 27778 140 39.11
said /home/cril/jabbour/mushroom.xcnf.closed 29041 130 42.70
said /home/cril/jabbour/mushroom.xcnf.closed 31320 120 55.45
said /home/cril/jabbour/mushroom.xcnf.closed 35372 100 58.41
said /home/cril/jabbour/mushroom.xcnf.closed 128663 10 140.20
said /home/cril/jabbour/mushroom.xcnf.closed 221524 1 427.58
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 950 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 4193 95 0.11
said /home/cril/jabbour/primary-tumor.xcnf.closed 4867 90 0.13
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 850 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 5665 85 0.13
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 800 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 6582 80 0.19
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 750 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 7702 75 0.24
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 700 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 8967 70 0.30
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 650 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 10597 65 0.39
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 600 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 12544 60 0.50
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 550 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 14869 55 0.53
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 500 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 17574 50 0.84
said /home/cril/jabbour/primary-tumor.xcnf.closed 82327 5 6.38
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 450 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 20923 45 0.75
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 400 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 25037 40 0.99
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 350 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 29915 35 1.22
said /home/cril/jabbour/primary-tumor.xcnf.closed 6 300 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 35786 30 2.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 15 280 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 29 260 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 42492 25 2.56
said /home/cril/jabbour/primary-tumor.xcnf.closed 61 240 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 195 200 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 50039 20 2.43
said /home/cril/jabbour/primary-tumor.xcnf.closed 260 190 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 361 180 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 490 170 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 648 160 0.08
said /home/cril/jabbour/primary-tumor.xcnf.closed 864 150 0.04
said /home/cril/jabbour/primary-tumor.xcnf.closed 58599 15 3.81
said /home/cril/jabbour/primary-tumor.xcnf.closed 1167 140 0.10
said /home/cril/jabbour/primary-tumor.xcnf.closed 1526 130 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 2016 120 0.08
said /home/cril/jabbour/primary-tumor.xcnf.closed 3614 100 0.09
said /home/cril/jabbour/primary-tumor.xcnf.closed 69717 10 3.84
said /home/cril/jabbour/primary-tumor.xcnf.closed 87230 1 6.91
said /home/cril/jabbour/soybean.xcnf.closed 0 950 0.00
said /home/cril/jabbour/soybean.xcnf.closed 1456 95 0.20
said /home/cril/jabbour/soybean.xcnf.closed 1596 90 0.27
said /home/cril/jabbour/soybean.xcnf.closed 0 850 0.01
said /home/cril/jabbour/soybean.xcnf.closed 1763 85 0.39
said /home/cril/jabbour/soybean.xcnf.closed 0 800 0.00
said /home/cril/jabbour/soybean.xcnf.closed 1938 80 0.28
said /home/cril/jabbour/soybean.xcnf.closed 0 750 0.00
said /home/cril/jabbour/soybean.xcnf.closed 2155 75 0.48
said /home/cril/jabbour/soybean.xcnf.closed 0 700 0.00
said /home/cril/jabbour/soybean.xcnf.closed 2417 70 0.34
said /home/cril/jabbour/soybean.xcnf.closed 0 650 0.00
said /home/cril/jabbour/soybean.xcnf.closed 2752 65 0.29
said /home/cril/jabbour/soybean.xcnf.closed 3 600 0.02
said /home/cril/jabbour/soybean.xcnf.closed 3161 60 0.30
said /home/cril/jabbour/soybean.xcnf.closed 8 550 0.01
said /home/cril/jabbour/soybean.xcnf.closed 3612 55 0.44
said /home/cril/jabbour/soybean.xcnf.closed 15 500 0.01
said /home/cril/jabbour/soybean.xcnf.closed 4145 50 0.47
said /home/cril/jabbour/soybean.xcnf.closed 26547 5 3.02
said /home/cril/jabbour/soybean.xcnf.closed 23 450 0.02
said /home/cril/jabbour/soybean.xcnf.closed 4773 45 0.55
said /home/cril/jabbour/soybean.xcnf.closed 34 400 0.02
said /home/cril/jabbour/soybean.xcnf.closed 5577 40 0.57
said /home/cril/jabbour/soybean.xcnf.closed 53 350 0.03
said /home/cril/jabbour/soybean.xcnf.closed 6679 35 0.75
said /home/cril/jabbour/soybean.xcnf.closed 105 300 0.03
said /home/cril/jabbour/soybean.xcnf.closed 8010 30 1.30
said /home/cril/jabbour/soybean.xcnf.closed 141 280 0.04
said /home/cril/jabbour/soybean.xcnf.closed 191 260 0.07
said /home/cril/jabbour/soybean.xcnf.closed 9683 25 0.85
said /home/cril/jabbour/soybean.xcnf.closed 231 240 0.05
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.06
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.06
said /home/cril/jabbour/soybean.xcnf.closed 330 200 0.08
said /home/cril/jabbour/soybean.xcnf.closed 11824 20 1.44
said /home/cril/jabbour/soybean.xcnf.closed 380 190 0.09
said /home/cril/jabbour/soybean.xcnf.closed 437 180 0.14
said /home/cril/jabbour/soybean.xcnf.closed 495 170 0.09
said /home/cril/jabbour/soybean.xcnf.closed 563 160 0.13
said /home/cril/jabbour/soybean.xcnf.closed 640 150 0.10
said /home/cril/jabbour/soybean.xcnf.closed 14799 15 1.81
said /home/cril/jabbour/soybean.xcnf.closed 707 140 0.13
said /home/cril/jabbour/soybean.xcnf.closed 930 120 0.20
said /home/cril/jabbour/soybean.xcnf.closed 1339 100 0.18
said /home/cril/jabbour/soybean.xcnf.closed 19477 10 1.70
said /home/cril/jabbour/soybean.xcnf.closed 31759 1 2.49
said /home/cril/jabbour/splice-1.xcnf.closed 20 950 1.55
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 77 850 5.23
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 115 800 4.51
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 166 750 22.49
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 213 700 63.38
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 239 650 105.01
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 258 600 45.35
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 305 550 59.16
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 381 500 75.69
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 506 450 73.02
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 750 400 132.99
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1195 350 366.65
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1993 300 201.03
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 2753 280 237.32
said /home/cril/jabbour/splice-1.xcnf.closed 4122 260 618.69
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 6239 240 2034.38
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 1276.36
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 1503.48
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 950 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 191 95 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 229 90 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 850 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 261 85 0.07
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 800 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 309 80 0.07
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 750 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 391 75 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 700 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 455 70 0.10
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 650 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 465 65 0.12
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 600 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 595 60 0.14
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 550 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 645 55 0.14
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 500 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 863 50 0.17
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22989 5 6.14
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1 450 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1079 45 0.24
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5 400 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1293 40 0.24
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 9 350 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1509 35 0.32
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 300 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1935 30 0.42
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 280 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 260 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 2799 25 0.62
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 240 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 200 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 4051 20 2.17
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 190 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 34 180 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 56 170 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 95 160 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 103 150 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5751 15 1.99
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 111 140 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 119 130 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 135 120 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 183 100 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 10717 10 7.29
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 42711 1 8.96
said /home/cril/jabbour/vote.xcnf.closed 0 950 0.00
said /home/cril/jabbour/vote.xcnf.closed 4895 95 0.64
said /home/cril/jabbour/vote.xcnf.closed 6264 90 0.63
said /home/cril/jabbour/vote.xcnf.closed 0 850 0.00
said /home/cril/jabbour/vote.xcnf.closed 7896 85 0.90
said /home/cril/jabbour/vote.xcnf.closed 0 800 0.00
said /home/cril/jabbour/vote.xcnf.closed 9624 80 1.03
said /home/cril/jabbour/vote.xcnf.closed 0 750 0.03
said /home/cril/jabbour/vote.xcnf.closed 11392 75 1.03
said /home/cril/jabbour/vote.xcnf.closed 0 700 0.00
said /home/cril/jabbour/vote.xcnf.closed 13192 70 1.70
said /home/cril/jabbour/vote.xcnf.closed 0 650 0.00
said /home/cril/jabbour/vote.xcnf.closed 15058 65 1.88
said /home/cril/jabbour/vote.xcnf.closed 0 600 0.00
said /home/cril/jabbour/vote.xcnf.closed 17593 60 2.08
said /home/cril/jabbour/vote.xcnf.closed 0 550 0.00
said /home/cril/jabbour/vote.xcnf.closed 21428 55 6.71
said /home/cril/jabbour/vote.xcnf.closed 0 500 0.00
said /home/cril/jabbour/vote.xcnf.closed 26821 50 3.01
said /home/cril/jabbour/vote.xcnf.closed 199914 5 30.60
said /home/cril/jabbour/vote.xcnf.closed 0 450 0.00
said /home/cril/jabbour/vote.xcnf.closed 34139 45 5.79
said /home/cril/jabbour/vote.xcnf.closed 0 400 0.00
said /home/cril/jabbour/vote.xcnf.closed 42488 40 5.46
said /home/cril/jabbour/vote.xcnf.closed 0 350 0.00
said /home/cril/jabbour/vote.xcnf.closed 50855 35 5.35
said /home/cril/jabbour/vote.xcnf.closed 0 300 0.00
said /home/cril/jabbour/vote.xcnf.closed 60019 30 9.48
said /home/cril/jabbour/vote.xcnf.closed 0 280 0.00
said /home/cril/jabbour/vote.xcnf.closed 3 260 0.01
said /home/cril/jabbour/vote.xcnf.closed 72035 25 10.81
said /home/cril/jabbour/vote.xcnf.closed 7 240 0.01
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.01
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.01
said /home/cril/jabbour/vote.xcnf.closed 28 200 0.02
said /home/cril/jabbour/vote.xcnf.closed 89325 20 12.59
said /home/cril/jabbour/vote.xcnf.closed 40 190 0.03
said /home/cril/jabbour/vote.xcnf.closed 61 180 0.03
said /home/cril/jabbour/vote.xcnf.closed 97 170 0.04
said /home/cril/jabbour/vote.xcnf.closed 151 160 0.06
said /home/cril/jabbour/vote.xcnf.closed 238 150 0.09
said /home/cril/jabbour/vote.xcnf.closed 111123 15 28.54
said /home/cril/jabbour/vote.xcnf.closed 395 140 0.14
said /home/cril/jabbour/vote.xcnf.closed 658 130 0.30
said /home/cril/jabbour/vote.xcnf.closed 1182 120 0.24
said /home/cril/jabbour/vote.xcnf.closed 3793 100 0.47
said /home/cril/jabbour/vote.xcnf.closed 143560 10 29.33
said /home/cril/jabbour/vote.xcnf.closed 227031 1 40.43
said /home/cril/jabbour/zoo_1.xcnf.closed 0 950 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 95 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1 90 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 850 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2 85 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 800 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 7 80 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 750 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 13 75 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 700 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 22 70 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 650 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 34 65 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 600 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 56 60 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 550 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 89 55 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 500 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 138 50 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 4148 5 0.11
said /home/cril/jabbour/zoo_1.xcnf.closed 0 450 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 206 45 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 400 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 316 40 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 350 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 537 35 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 300 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 818 30 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 280 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 260 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1195 25 0.02
said /home/cril/jabbour/zoo_1.xcnf.closed 0 240 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 200 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1743 20 0.05
said /home/cril/jabbour/zoo_1.xcnf.closed 0 190 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 180 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 170 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 160 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 150 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2462 15 0.03
said /home/cril/jabbour/zoo_1.xcnf.closed 0 140 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 130 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 120 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 100 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 3291 10 0.04
said /home/cril/jabbour/zoo_1.xcnf.closed 4567 1 0.06


==> EXP/1HEURE/result.DPLL-RAND.1H.txt <==
said /home/cril/jabbour/anneal.xcnf.closed 1764923 15 115.38
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 1984.42
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 2386.93
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 3547.20
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 77 850 0.86
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 2753 280 19.45
said ? ? ? timeout
said /home/cril/jabbour/anneal.xcnf.closed 0 950 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1103781 95 75.61
said /home/cril/jabbour/anneal.xcnf.closed 1146261 90 76.95
said /home/cril/jabbour/anneal.xcnf.closed 0 850 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1189511 85 79.84
said /home/cril/jabbour/anneal.xcnf.closed 5 800 0.03
said /home/cril/jabbour/anneal.xcnf.closed 1233550 80 80.29
said /home/cril/jabbour/anneal.xcnf.closed 88 750 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1278473 75 80.90
said /home/cril/jabbour/anneal.xcnf.closed 441 700 0.15
said /home/cril/jabbour/anneal.xcnf.closed 1323420 70 154.91
said /home/cril/jabbour/anneal.xcnf.closed 1395 650 0.13
said /home/cril/jabbour/anneal.xcnf.closed 1368934 65 83.12
said /home/cril/jabbour/anneal.xcnf.closed 3567 600 0.28
said /home/cril/jabbour/anneal.xcnf.closed 1414724 60 85.09
said /home/cril/jabbour/anneal.xcnf.closed 7715 550 0.67
said /home/cril/jabbour/anneal.xcnf.closed 1460739 55 92.91
said /home/cril/jabbour/anneal.xcnf.closed 15867 500 1.18
said /home/cril/jabbour/anneal.xcnf.closed 1506101 50 95.71
said /home/cril/jabbour/anneal.xcnf.closed 1801085 5 120.93
said /home/cril/jabbour/anneal.xcnf.closed 30419 450 2.26
said /home/cril/jabbour/anneal.xcnf.closed 1550081 45 99.80
said /home/cril/jabbour/anneal.xcnf.closed 55843 400 3.70
said /home/cril/jabbour/anneal.xcnf.closed 1592867 40 97.77
said /home/cril/jabbour/anneal.xcnf.closed 97654 350 8.91
said /home/cril/jabbour/anneal.xcnf.closed 1633576 35 105.40
said /home/cril/jabbour/anneal.xcnf.closed 164302 300 13.61
said /home/cril/jabbour/anneal.xcnf.closed 1671489 30 106.32
said /home/cril/jabbour/anneal.xcnf.closed 201452 280 15.93
said /home/cril/jabbour/anneal.xcnf.closed 245875 260 18.60
said /home/cril/jabbour/anneal.xcnf.closed 1707048 25 107.48
said /home/cril/jabbour/anneal.xcnf.closed 297884 240 21.86
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 25.09
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 24.97
said /home/cril/jabbour/anneal.xcnf.closed 439065 200 28.55
said /home/cril/jabbour/anneal.xcnf.closed 1738439 20 111.11
said /home/cril/jabbour/anneal.xcnf.closed 481708 190 30.71
said /home/cril/jabbour/anneal.xcnf.closed 529298 180 32.49
said /home/cril/jabbour/anneal.xcnf.closed 581873 170 35.02
said /home/cril/jabbour/anneal.xcnf.closed 638012 160 51.39
said /home/cril/jabbour/anneal.xcnf.closed 697703 150 93.80
said /home/cril/jabbour/anneal.xcnf.closed 1764923 15 202.11
said /home/cril/jabbour/anneal.xcnf.closed 762503 140 111.63
said /home/cril/jabbour/anneal.xcnf.closed 831573 130 112.01
said /home/cril/jabbour/anneal.xcnf.closed 905253 120 67.43
said /home/cril/jabbour/anneal.xcnf.closed 1061923 100 74.00
said /home/cril/jabbour/anneal.xcnf.closed 1786550 10 114.62
said /home/cril/jabbour/anneal.xcnf.closed 1805193 1 114.58
said /home/cril/jabbour/audiology.xcnf.closed 0 950 0.00
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 850 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 800 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 750 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 700 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 650 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 600 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 550 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 500 0.00
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 450 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 400 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 350 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 300 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 280 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 260 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 240 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 950 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 6875591 95 1133.63
said /home/cril/jabbour/australian-credit.xcnf.closed 8358495 90 1321.32
said /home/cril/jabbour/australian-credit.xcnf.closed 0 850 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 10214376 85 1687.21
said /home/cril/jabbour/australian-credit.xcnf.closed 0 800 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 12547963 80 2033.07
said /home/cril/jabbour/australian-credit.xcnf.closed 0 750 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 15512756 75 2494.64
said /home/cril/jabbour/australian-credit.xcnf.closed 0 700 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 19305064 70 2833.86
said /home/cril/jabbour/australian-credit.xcnf.closed 0 650 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 24208802 65 3388.01
said /home/cril/jabbour/australian-credit.xcnf.closed 2 600 0.02
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 19 550 0.02
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 83 500 0.06
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 337 450 0.14
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 1287 400 0.27
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 4597 350 0.98
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 16240 300 3.50
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 27074 280 5.85
said /home/cril/jabbour/australian-credit.xcnf.closed 45325 260 11.89
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 76975 240 19.63
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 31.37
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 31.43
said /home/cril/jabbour/australian-credit.xcnf.closed 230357 200 56.30
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 306265 190 72.74
said /home/cril/jabbour/australian-credit.xcnf.closed 409965 180 93.18
said /home/cril/jabbour/australian-credit.xcnf.closed 551544 170 216.29
said /home/cril/jabbour/australian-credit.xcnf.closed 747860 160 303.74
said /home/cril/jabbour/australian-credit.xcnf.closed 1021532 150 235.61
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 1407752 140 321.75
said /home/cril/jabbour/australian-credit.xcnf.closed 1958944 130 438.03
said /home/cril/jabbour/australian-credit.xcnf.closed 2756600 120 547.21
said /home/cril/jabbour/australian-credit.xcnf.closed 5681715 100 978.97
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 5529873 950 1449.67
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 3530.06
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 2340.69
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 3501.47
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1 950 0.03
said /home/cril/jabbour/german-credit.xcnf.closed 2423867 95 691.52
said /home/cril/jabbour/german-credit.xcnf.closed 2840101 90 1210.28
said /home/cril/jabbour/german-credit.xcnf.closed 11 850 0.03
said /home/cril/jabbour/german-credit.xcnf.closed 3347562 85 904.77
said /home/cril/jabbour/german-credit.xcnf.closed 27 800 0.03
said /home/cril/jabbour/german-credit.xcnf.closed 3972930 80 926.87
said /home/cril/jabbour/german-credit.xcnf.closed 60 750 0.08
said /home/cril/jabbour/german-credit.xcnf.closed 4750190 75 1844.85
said /home/cril/jabbour/german-credit.xcnf.closed 131 700 0.05
said /home/cril/jabbour/german-credit.xcnf.closed 5724736 70 1321.08
said /home/cril/jabbour/german-credit.xcnf.closed 270 650 0.13
said /home/cril/jabbour/german-credit.xcnf.closed 6963062 65 1351.24
said /home/cril/jabbour/german-credit.xcnf.closed 536 600 0.12
said /home/cril/jabbour/german-credit.xcnf.closed 8552429 60 1751.46
said /home/cril/jabbour/german-credit.xcnf.closed 1056 550 0.45
said /home/cril/jabbour/german-credit.xcnf.closed 10624605 55 1853.23
said /home/cril/jabbour/german-credit.xcnf.closed 2030 500 0.57
said /home/cril/jabbour/german-credit.xcnf.closed 13366239 50 2151.30
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 4003 450 1.03
said /home/cril/jabbour/german-credit.xcnf.closed 17057576 45 2810.47
said /home/cril/jabbour/german-credit.xcnf.closed 7967 400 2.12
said /home/cril/jabbour/german-credit.xcnf.closed 22116380 40 2991.14
said /home/cril/jabbour/german-credit.xcnf.closed 16350 350 3.95
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 34882 300 9.70
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 48039 280 15.14
said /home/cril/jabbour/german-credit.xcnf.closed 66815 260 20.73
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 94230 240 27.84
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 49.37
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 48.09
said /home/cril/jabbour/german-credit.xcnf.closed 196597 200 66.51
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 239613 190 82.26
said /home/cril/jabbour/german-credit.xcnf.closed 293074 180 167.05
said /home/cril/jabbour/german-credit.xcnf.closed 361853 170 199.35
said /home/cril/jabbour/german-credit.xcnf.closed 449648 160 141.67
said /home/cril/jabbour/german-credit.xcnf.closed 563635 150 202.75
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 713258 140 375.76
said /home/cril/jabbour/german-credit.xcnf.closed 912338 130 305.75
said /home/cril/jabbour/german-credit.xcnf.closed 1182542 120 408.61
said /home/cril/jabbour/german-credit.xcnf.closed 2080152 100 627.04
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 950 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 100678 95 9.41
said /home/cril/jabbour/heart-cleveland.xcnf.closed 137490 90 11.73
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 850 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 188846 85 16.13
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 800 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 261232 80 21.46
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 750 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 364433 75 27.95
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 700 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 512211 70 40.13
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 650 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 727919 65 51.13
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 600 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1044428 60 73.45
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 550 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1517039 55 95.32
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 500 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2235539 50 136.78
said /home/cril/jabbour/heart-cleveland.xcnf.closed 116413472 5 2002.84
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 450 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 3347795 45 194.60
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 400 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 5110154 40 278.10
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 350 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7977387 35 418.72
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 300 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 12774455 30 563.98
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 280 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7 260 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 21010101 25 1365.92
said /home/cril/jabbour/heart-cleveland.xcnf.closed 24 240 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 284 200 0.02
said /home/cril/jabbour/heart-cleveland.xcnf.closed 35328854 20 1165.21
said /home/cril/jabbour/heart-cleveland.xcnf.closed 495 190 0.04
said /home/cril/jabbour/heart-cleveland.xcnf.closed 862 180 0.07
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1486 170 0.12
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2565 160 0.19
said /home/cril/jabbour/heart-cleveland.xcnf.closed 4392 150 0.52


==> EXP/1HEURE/result.DPLL-VSIDS.1H.txt <==
said /home/cril/jabbour/chess.xcnf.closed 5529873 950 334.96
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 484.48
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 580.54
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 687.50
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 17153928 700 848.60
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 21741805 650 1036.22
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 27701005 600 1237.46
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 35483147 550 1491.72
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 45735086 500 1778.08
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 59398394 450 2245.15
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 77890865 400 2632.90
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 103332900 350 3381.96
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 5425310 950 316.62
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 8381574 850 460.34
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 10458342 800 945.74
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 13089989 750 680.43
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 16432525 700 786.09
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 20692281 650 1639.00
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 26173428 600 2119.97
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 33250804 550 2366.86
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 42458873 500 1673.24
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 54572299 450 3366.26
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 70726774 400 2368.05
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 92579324 350 2887.02
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 122690169 300 3572.60
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 20 950 0.37
said /home/cril/jabbour/splice-1.xcnf.closed 131889 95 563.56
said /home/cril/jabbour/splice-1.xcnf.closed 159716 90 671.41
said /home/cril/jabbour/splice-1.xcnf.closed 77 850 0.97
said /home/cril/jabbour/splice-1.xcnf.closed 196534 85 851.53
said /home/cril/jabbour/splice-1.xcnf.closed 115 800 1.72
said /home/cril/jabbour/splice-1.xcnf.closed 246889 80 1077.28
said /home/cril/jabbour/splice-1.xcnf.closed 166 750 2.94
said /home/cril/jabbour/splice-1.xcnf.closed 316487 75 1645.22
said /home/cril/jabbour/splice-1.xcnf.closed 213 700 4.10
said /home/cril/jabbour/splice-1.xcnf.closed 414151 70 2277.37
said /home/cril/jabbour/splice-1.xcnf.closed 239 650 4.47
said /home/cril/jabbour/splice-1.xcnf.closed 554872 65 3359.09
said /home/cril/jabbour/splice-1.xcnf.closed 258 600 4.70
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 305 550 4.88
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 381 500 5.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 506 450 5.20
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 750 400 5.19
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1195 350 5.26
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1993 300 6.11
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 2753 280 7.30
said /home/cril/jabbour/splice-1.xcnf.closed 4122 260 10.78
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 6239 240 18.11
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 35.41
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 36.31
said /home/cril/jabbour/splice-1.xcnf.closed 14476 200 69.93
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 18003 190 96.57
said /home/cril/jabbour/splice-1.xcnf.closed 22061 180 131.10
said /home/cril/jabbour/splice-1.xcnf.closed 26581 170 173.55
said /home/cril/jabbour/splice-1.xcnf.closed 31440 160 209.32
said /home/cril/jabbour/splice-1.xcnf.closed 36851 150 421.43
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 43332 140 466.81
said /home/cril/jabbour/splice-1.xcnf.closed 51637 130 288.84
said /home/cril/jabbour/splice-1.xcnf.closed 63696 120 310.21
said /home/cril/jabbour/splice-1.xcnf.closed 110733 100 470.31
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/anneal.xcnf.closed 0 950 0.08
said /home/cril/jabbour/anneal.xcnf.closed 1103781 95 15.59
said /home/cril/jabbour/anneal.xcnf.closed 1146261 90 30.00
said /home/cril/jabbour/anneal.xcnf.closed 0 850 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1189511 85 18.42
said /home/cril/jabbour/anneal.xcnf.closed 5 800 0.02
said /home/cril/jabbour/anneal.xcnf.closed 1233550 80 18.20
said /home/cril/jabbour/anneal.xcnf.closed 88 750 0.04
said /home/cril/jabbour/anneal.xcnf.closed 1278473 75 17.33
said /home/cril/jabbour/anneal.xcnf.closed 441 700 0.04
said /home/cril/jabbour/anneal.xcnf.closed 1323420 70 17.42
said /home/cril/jabbour/anneal.xcnf.closed 1395 650 0.03
said /home/cril/jabbour/anneal.xcnf.closed 1368934 65 18.16
said /home/cril/jabbour/anneal.xcnf.closed 3567 600 0.08
said /home/cril/jabbour/anneal.xcnf.closed 1414724 60 18.53
said /home/cril/jabbour/anneal.xcnf.closed 7715 550 0.17
said /home/cril/jabbour/anneal.xcnf.closed 1460739 55 23.65
said /home/cril/jabbour/anneal.xcnf.closed 15867 500 0.57
said /home/cril/jabbour/anneal.xcnf.closed 1506101 50 21.78
said /home/cril/jabbour/anneal.xcnf.closed 1801085 5 42.09
said /home/cril/jabbour/anneal.xcnf.closed 30419 450 1.14
said /home/cril/jabbour/anneal.xcnf.closed 1550081 45 20.24
said /home/cril/jabbour/anneal.xcnf.closed 55843 400 1.33
said /home/cril/jabbour/anneal.xcnf.closed 1592867 40 20.71
said /home/cril/jabbour/anneal.xcnf.closed 97654 350 2.33
said /home/cril/jabbour/anneal.xcnf.closed 1633576 35 24.45
said /home/cril/jabbour/anneal.xcnf.closed 164302 300 5.90
said /home/cril/jabbour/anneal.xcnf.closed 1671489 30 22.75
said /home/cril/jabbour/anneal.xcnf.closed 201452 280 4.19
said /home/cril/jabbour/anneal.xcnf.closed 245875 260 4.46
said /home/cril/jabbour/anneal.xcnf.closed 1707048 25 23.66
said /home/cril/jabbour/anneal.xcnf.closed 297884 240 5.34
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 6.66
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 6.52
said /home/cril/jabbour/anneal.xcnf.closed 439065 200 12.99
said /home/cril/jabbour/anneal.xcnf.closed 1738439 20 23.36
said /home/cril/jabbour/anneal.xcnf.closed 481708 190 8.13
said /home/cril/jabbour/anneal.xcnf.closed 529298 180 10.25
said /home/cril/jabbour/anneal.xcnf.closed 581873 170 16.85
said /home/cril/jabbour/anneal.xcnf.closed 638012 160 10.50
said /home/cril/jabbour/anneal.xcnf.closed 697703 150 10.96
said /home/cril/jabbour/anneal.xcnf.closed 1764923 15 24.93
said /home/cril/jabbour/anneal.xcnf.closed 762503 140 12.66
said /home/cril/jabbour/anneal.xcnf.closed 831573 130 12.60
said /home/cril/jabbour/anneal.xcnf.closed 905253 120 24.39
said /home/cril/jabbour/anneal.xcnf.closed 1061923 100 14.71
said /home/cril/jabbour/anneal.xcnf.closed 1786550 10 23.09
said /home/cril/jabbour/anneal.xcnf.closed 1805193 1 42.33
said /home/cril/jabbour/audiology.xcnf.closed 0 950 0.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 850 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 800 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 750 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 700 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 650 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 600 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 550 0.02
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 500 0.00
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 450 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 400 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 350 0.02
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 300 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 280 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 260 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 240 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 547829934 200 2751.75
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 950 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 6875591 95 134.66
said /home/cril/jabbour/australian-credit.xcnf.closed 8358495 90 154.89
said /home/cril/jabbour/australian-credit.xcnf.closed 0 850 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 10214376 85 194.80
said /home/cril/jabbour/australian-credit.xcnf.closed 0 800 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 12547963 80 242.39
said /home/cril/jabbour/australian-credit.xcnf.closed 0 750 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 15512756 75 263.35
said /home/cril/jabbour/australian-credit.xcnf.closed 0 700 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 19305064 70 319.41
said /home/cril/jabbour/australian-credit.xcnf.closed 0 650 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 24208802 65 453.35
said /home/cril/jabbour/australian-credit.xcnf.closed 2 600 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 30613030 60 514.57
said /home/cril/jabbour/australian-credit.xcnf.closed 19 550 0.03
said /home/cril/jabbour/australian-credit.xcnf.closed 39072799 55 546.08
said /home/cril/jabbour/australian-credit.xcnf.closed 83 500 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 50398796 50 776.58
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 337 450 0.04
said /home/cril/jabbour/australian-credit.xcnf.closed 65775412 45 1582.97
said /home/cril/jabbour/australian-credit.xcnf.closed 1287 400 0.12
said /home/cril/jabbour/australian-credit.xcnf.closed 86968927 40 1291.59
said /home/cril/jabbour/australian-credit.xcnf.closed 4597 350 0.28
said /home/cril/jabbour/australian-credit.xcnf.closed 116645451 35 1567.66
said /home/cril/jabbour/australian-credit.xcnf.closed 16240 300 0.77
said /home/cril/jabbour/australian-credit.xcnf.closed 158859227 30 1819.57
said /home/cril/jabbour/australian-credit.xcnf.closed 27074 280 2.05
said /home/cril/jabbour/australian-credit.xcnf.closed 45325 260 1.85
said /home/cril/jabbour/australian-credit.xcnf.closed 219591182 25 2406.07
said /home/cril/jabbour/australian-credit.xcnf.closed 76975 240 2.99
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 4.67
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 5.02
said /home/cril/jabbour/australian-credit.xcnf.closed 230357 200 7.78
said /home/cril/jabbour/australian-credit.xcnf.closed 306764886 20 3608.21
said /home/cril/jabbour/australian-credit.xcnf.closed 306265 190 9.79
said /home/cril/jabbour/australian-credit.xcnf.closed 409965 180 11.84
said /home/cril/jabbour/australian-credit.xcnf.closed 551544 170 16.01
said /home/cril/jabbour/australian-credit.xcnf.closed 747860 160 21.33
said /home/cril/jabbour/australian-credit.xcnf.closed 1021532 150 26.70
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 1407752 140 35.22
said /home/cril/jabbour/australian-credit.xcnf.closed 1958944 130 47.65
said /home/cril/jabbour/australian-credit.xcnf.closed 2756600 120 114.60
said /home/cril/jabbour/australian-credit.xcnf.closed 5681715 100 112.17
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 5529873 950 329.84
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 507.34
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 611.22
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 758.36
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 17153928 700 878.33
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 21741805 650 1070.25
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 27701005 600 1227.03
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 35483147 550 1529.03
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 45735086 500 1838.62
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 59398394 450 2158.35
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 77890865 400 2691.85
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 103332900 350 3284.02
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1 950 0.06
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 11 850 0.07
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 27 800 0.12
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 60 750 0.20
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 131 700 0.34
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 270 650 0.53
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 536 600 0.85
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1056 550 0.60
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 2030 500 1.08
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 4003 450 1.70
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 7967 400 3.44
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 16350 350 4.02
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 34882 300 9.59
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 48039 280 11.96
said /home/cril/jabbour/german-credit.xcnf.closed 66815 260 17.24
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 94230 240 35.39
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 60.15
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 59.71
said /home/cril/jabbour/german-credit.xcnf.closed 196597 200 84.68
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 239613 190 133.57
said /home/cril/jabbour/german-credit.xcnf.closed 293074 180 165.17
said /home/cril/jabbour/german-credit.xcnf.closed 361853 170 202.06
said /home/cril/jabbour/german-credit.xcnf.closed 449648 160 371.83
said /home/cril/jabbour/german-credit.xcnf.closed 563635 150 465.64
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 713258 140 704.55
said /home/cril/jabbour/german-credit.xcnf.closed 912338 130 882.97
said /home/cril/jabbour/german-credit.xcnf.closed 1182542 120 1515.80
said /home/cril/jabbour/german-credit.xcnf.closed 2080152 100 2919.85
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 950 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 100678 95 20.91
said /home/cril/jabbour/heart-cleveland.xcnf.closed 137490 90 36.51
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 850 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 188846 85 58.24
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 800 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 261232 80 93.23
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 750 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 364433 75 234.19
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 700 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 512211 70 350.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 650 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 727919 65 717.35
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 600 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1044428 60 1034.40
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 550 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 500 0.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 450 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 400 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 350 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 300 0.00
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 280 0.02
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7 260 0.03
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 24 240 0.04
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.06
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.06
said /home/cril/jabbour/heart-cleveland.xcnf.closed 284 200 0.12
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 495 190 0.09
said /home/cril/jabbour/heart-cleveland.xcnf.closed 862 180 0.19
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1486 170 0.20
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2565 160 0.27
said /home/cril/jabbour/heart-cleveland.xcnf.closed 4392 150 0.40
said ? ? ? timeout
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7537 140 0.58
said /home/cril/jabbour/heart-cleveland.xcnf.closed 13149 130 1.45
said /home/cril/jabbour/heart-cleveland.xcnf.closed 23048 120 2.72
said /home/cril/jabbour/heart-cleveland.xcnf.closed 74267 100 19.60
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/hepatitis.xcnf.closed 0 950 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 149 95 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 277 90 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 0 850 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 505 85 0.02
said /home/cril/jabbour/hepatitis.xcnf.closed 0 800 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 914 80 0.03
said /home/cril/jabbour/hepatitis.xcnf.closed 0 750 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1640 75 0.06
said /home/cril/jabbour/hepatitis.xcnf.closed 0 700 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 2993 70 0.15
said /home/cril/jabbour/hepatitis.xcnf.closed 0 650 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 5409 65 0.42
said /home/cril/jabbour/hepatitis.xcnf.closed 0 600 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 9824 60 1.02
said /home/cril/jabbour/hepatitis.xcnf.closed 0 550 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 17792 55 2.50
said /home/cril/jabbour/hepatitis.xcnf.closed 0 500 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 32243 50 2.35
said ? ? ? timeout
said /home/cril/jabbour/hepatitis.xcnf.closed 0 450 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 58292 45 10.69
said /home/cril/jabbour/hepatitis.xcnf.closed 0 400 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 104836 40 19.41
said /home/cril/jabbour/hepatitis.xcnf.closed 0 350 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 186809 35 48.36
said /home/cril/jabbour/hepatitis.xcnf.closed 0 300 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 328710 30 88.77
said /home/cril/jabbour/hepatitis.xcnf.closed 0 280 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 260 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 569737 25 305.03
said /home/cril/jabbour/hepatitis.xcnf.closed 0 240 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 200 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 974207 20 561.02
said /home/cril/jabbour/hepatitis.xcnf.closed 0 190 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 180 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 170 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 160 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 150 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1648329 15 1179.19
said /home/cril/jabbour/hepatitis.xcnf.closed 0 140 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 130 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 8 120 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 76 100 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 2693155 10 3112.06
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/lymph.xcnf.closed 0 950 0.00
said /home/cril/jabbour/lymph.xcnf.closed 315 95 0.02
said /home/cril/jabbour/lymph.xcnf.closed 394 90 0.02
said /home/cril/jabbour/lymph.xcnf.closed 0 850 0.02
said /home/cril/jabbour/lymph.xcnf.closed 502 85 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 800 0.00
said /home/cril/jabbour/lymph.xcnf.closed 653 80 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 750 0.00
said /home/cril/jabbour/lymph.xcnf.closed 833 75 0.04
said /home/cril/jabbour/lymph.xcnf.closed 0 700 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1067 70 0.09
said /home/cril/jabbour/lymph.xcnf.closed 0 650 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1456 65 0.06
said /home/cril/jabbour/lymph.xcnf.closed 0 600 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1941 60 0.11
said /home/cril/jabbour/lymph.xcnf.closed 0 550 0.00
said /home/cril/jabbour/lymph.xcnf.closed 2551 55 0.11
said /home/cril/jabbour/lymph.xcnf.closed 0 500 0.00
said /home/cril/jabbour/lymph.xcnf.closed 3406 50 0.13
said /home/cril/jabbour/lymph.xcnf.closed 132161 5 13.96
said /home/cril/jabbour/lymph.xcnf.closed 0 450 0.00
said /home/cril/jabbour/lymph.xcnf.closed 4604 45 0.25
said /home/cril/jabbour/lymph.xcnf.closed 0 400 0.00
said /home/cril/jabbour/lymph.xcnf.closed 6383 40 0.33
said /home/cril/jabbour/lymph.xcnf.closed 0 350 0.00
said /home/cril/jabbour/lymph.xcnf.closed 9039 35 0.52
said /home/cril/jabbour/lymph.xcnf.closed 0 300 0.00
said /home/cril/jabbour/lymph.xcnf.closed 12932 30 0.61
said /home/cril/jabbour/lymph.xcnf.closed 0 280 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 260 0.00
said /home/cril/jabbour/lymph.xcnf.closed 18974 25 2.37
said /home/cril/jabbour/lymph.xcnf.closed 0 240 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 200 0.00
said /home/cril/jabbour/lymph.xcnf.closed 28966 20 1.76
said /home/cril/jabbour/lymph.xcnf.closed 0 190 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 180 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 170 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 160 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 150 0.00
said /home/cril/jabbour/lymph.xcnf.closed 46801 15 3.51
said /home/cril/jabbour/lymph.xcnf.closed 7 140 0.00
said /home/cril/jabbour/lymph.xcnf.closed 31 130 0.01
said /home/cril/jabbour/lymph.xcnf.closed 70 120 0.01
said /home/cril/jabbour/lymph.xcnf.closed 255 100 0.02
said /home/cril/jabbour/lymph.xcnf.closed 79185 10 7.31
said /home/cril/jabbour/lymph.xcnf.closed 154220 1 21.32
said /home/cril/jabbour/mushroom.xcnf.closed 2515 950 15.67
said /home/cril/jabbour/mushroom.xcnf.closed 37442 95 40.78
said /home/cril/jabbour/mushroom.xcnf.closed 38120 90 48.07
said /home/cril/jabbour/mushroom.xcnf.closed 3078 850 13.95
said /home/cril/jabbour/mushroom.xcnf.closed 39343 85 45.45
said /home/cril/jabbour/mushroom.xcnf.closed 3355 800 12.76
said /home/cril/jabbour/mushroom.xcnf.closed 41411 80 44.56
said /home/cril/jabbour/mushroom.xcnf.closed 3678 750 14.00
said /home/cril/jabbour/mushroom.xcnf.closed 42550 75 44.27
said /home/cril/jabbour/mushroom.xcnf.closed 4135 700 14.44
said /home/cril/jabbour/mushroom.xcnf.closed 46730 70 55.95
said /home/cril/jabbour/mushroom.xcnf.closed 4600 650 14.51
said /home/cril/jabbour/mushroom.xcnf.closed 47765 65 50.44
said /home/cril/jabbour/mushroom.xcnf.closed 5247 600 15.97
said /home/cril/jabbour/mushroom.xcnf.closed 50915 60 50.44
said /home/cril/jabbour/mushroom.xcnf.closed 5912 550 18.40
said /home/cril/jabbour/mushroom.xcnf.closed 52614 55 50.90
said /home/cril/jabbour/mushroom.xcnf.closed 6794 500 17.00
said /home/cril/jabbour/mushroom.xcnf.closed 55152 50 57.36
said /home/cril/jabbour/mushroom.xcnf.closed 164117 5 177.78
said /home/cril/jabbour/mushroom.xcnf.closed 7849 450 18.58
said /home/cril/jabbour/mushroom.xcnf.closed 60422 45 64.45
said /home/cril/jabbour/mushroom.xcnf.closed 9179 400 19.98
said /home/cril/jabbour/mushroom.xcnf.closed 64110 40 62.36
said /home/cril/jabbour/mushroom.xcnf.closed 10772 350 21.22
said /home/cril/jabbour/mushroom.xcnf.closed 70909 35 71.83
said /home/cril/jabbour/mushroom.xcnf.closed 12970 300 23.31
said /home/cril/jabbour/mushroom.xcnf.closed 76206 30 79.47
said /home/cril/jabbour/mushroom.xcnf.closed 14237 280 24.98
said /home/cril/jabbour/mushroom.xcnf.closed 15204 260 25.36
said /home/cril/jabbour/mushroom.xcnf.closed 79258 25 89.14
said /home/cril/jabbour/mushroom.xcnf.closed 16673 240 55.49
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 53.26
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 52.67
said /home/cril/jabbour/mushroom.xcnf.closed 19793 200 62.29
said /home/cril/jabbour/mushroom.xcnf.closed 93366 20 196.64
said /home/cril/jabbour/mushroom.xcnf.closed 20749 190 63.44
said /home/cril/jabbour/mushroom.xcnf.closed 21699 180 66.16
said /home/cril/jabbour/mushroom.xcnf.closed 22550 170 66.96
said /home/cril/jabbour/mushroom.xcnf.closed 24247 160 70.23
said /home/cril/jabbour/mushroom.xcnf.closed 25411 150 68.65
said /home/cril/jabbour/mushroom.xcnf.closed 108326 15 220.94
said /home/cril/jabbour/mushroom.xcnf.closed 27778 140 89.10
said /home/cril/jabbour/mushroom.xcnf.closed 29041 130 28.65
said /home/cril/jabbour/mushroom.xcnf.closed 31320 120 49.45
said /home/cril/jabbour/mushroom.xcnf.closed 35372 100 46.44
said /home/cril/jabbour/mushroom.xcnf.closed 128663 10 147.24
said /home/cril/jabbour/mushroom.xcnf.closed 221524 1 221.90
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 950 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 4193 95 0.11
said /home/cril/jabbour/primary-tumor.xcnf.closed 4867 90 0.14
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 850 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 5665 85 0.14
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 800 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 6582 80 0.18
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 750 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 7702 75 0.25
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 700 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 8967 70 0.29
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 650 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 10597 65 0.36
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 600 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 12544 60 0.48
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 550 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 14869 55 0.96
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 500 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 17574 50 1.15
said /home/cril/jabbour/primary-tumor.xcnf.closed 82327 5 11.25
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 450 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 20923 45 0.85
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 400 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 25037 40 0.88
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 350 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 29915 35 1.41
said /home/cril/jabbour/primary-tumor.xcnf.closed 6 300 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 35786 30 1.79
said /home/cril/jabbour/primary-tumor.xcnf.closed 15 280 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 29 260 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 42492 25 2.13
said /home/cril/jabbour/primary-tumor.xcnf.closed 61 240 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 195 200 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 50039 20 2.90
said /home/cril/jabbour/primary-tumor.xcnf.closed 260 190 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 361 180 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 490 170 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 648 160 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 864 150 0.04
said /home/cril/jabbour/primary-tumor.xcnf.closed 58599 15 3.67
said /home/cril/jabbour/primary-tumor.xcnf.closed 1167 140 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 1526 130 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 2016 120 0.08
said /home/cril/jabbour/primary-tumor.xcnf.closed 3614 100 0.09
said /home/cril/jabbour/primary-tumor.xcnf.closed 69717 10 4.82
said /home/cril/jabbour/primary-tumor.xcnf.closed 87230 1 5.84
said /home/cril/jabbour/soybean.xcnf.closed 0 950 0.00
said /home/cril/jabbour/soybean.xcnf.closed 1456 95 0.17
said /home/cril/jabbour/soybean.xcnf.closed 1596 90 0.22
said /home/cril/jabbour/soybean.xcnf.closed 0 850 0.00
said /home/cril/jabbour/soybean.xcnf.closed 1763 85 0.18
said /home/cril/jabbour/soybean.xcnf.closed 0 800 0.18
said /home/cril/jabbour/soybean.xcnf.closed 1938 80 0.44
said /home/cril/jabbour/soybean.xcnf.closed 0 750 0.01
said /home/cril/jabbour/soybean.xcnf.closed 2155 75 0.50
said /home/cril/jabbour/soybean.xcnf.closed 0 700 0.01
said /home/cril/jabbour/soybean.xcnf.closed 2417 70 0.55
said /home/cril/jabbour/soybean.xcnf.closed 0 650 0.00
said /home/cril/jabbour/soybean.xcnf.closed 2752 65 0.29
said /home/cril/jabbour/soybean.xcnf.closed 3 600 0.01
said /home/cril/jabbour/soybean.xcnf.closed 3161 60 0.31
said /home/cril/jabbour/soybean.xcnf.closed 8 550 0.01
said /home/cril/jabbour/soybean.xcnf.closed 3612 55 0.42
said /home/cril/jabbour/soybean.xcnf.closed 15 500 0.02
said /home/cril/jabbour/soybean.xcnf.closed 4145 50 0.56
said /home/cril/jabbour/soybean.xcnf.closed 26547 5 2.56
said /home/cril/jabbour/soybean.xcnf.closed 23 450 0.02
said /home/cril/jabbour/soybean.xcnf.closed 4773 45 0.56
said /home/cril/jabbour/soybean.xcnf.closed 34 400 0.02
said /home/cril/jabbour/soybean.xcnf.closed 5577 40 0.53
said /home/cril/jabbour/soybean.xcnf.closed 53 350 0.02
said /home/cril/jabbour/soybean.xcnf.closed 6679 35 0.71
said /home/cril/jabbour/soybean.xcnf.closed 105 300 0.03
said /home/cril/jabbour/soybean.xcnf.closed 8010 30 0.79
said /home/cril/jabbour/soybean.xcnf.closed 141 280 0.04
said /home/cril/jabbour/soybean.xcnf.closed 191 260 0.07
said /home/cril/jabbour/soybean.xcnf.closed 9683 25 1.57
said /home/cril/jabbour/soybean.xcnf.closed 231 240 0.10
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.10
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.11
said /home/cril/jabbour/soybean.xcnf.closed 330 200 0.14
said /home/cril/jabbour/soybean.xcnf.closed 11824 20 2.29
said /home/cril/jabbour/soybean.xcnf.closed 380 190 0.07
said /home/cril/jabbour/soybean.xcnf.closed 437 180 0.08
said /home/cril/jabbour/soybean.xcnf.closed 495 170 0.09
said /home/cril/jabbour/soybean.xcnf.closed 563 160 0.14
said /home/cril/jabbour/soybean.xcnf.closed 640 150 0.12
said /home/cril/jabbour/soybean.xcnf.closed 14799 15 1.59
said /home/cril/jabbour/soybean.xcnf.closed 707 140 0.13
said /home/cril/jabbour/soybean.xcnf.closed 807 130 0.10
said /home/cril/jabbour/soybean.xcnf.closed 930 120 0.12
said /home/cril/jabbour/soybean.xcnf.closed 1339 100 0.17
said /home/cril/jabbour/soybean.xcnf.closed 19477 10 1.91
said /home/cril/jabbour/soybean.xcnf.closed 31759 1 2.74
said /home/cril/jabbour/splice-1.xcnf.closed 20 950 1.74
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 77 850 10.21
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 115 800 4.90
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 166 750 21.44
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 213 700 49.62
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 239 650 68.96
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 258 600 71.01
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 305 550 57.57
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 381 500 61.46
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 506 450 95.73
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 750 400 268.93
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1195 350 176.73
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1993 300 299.06
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 2753 280 216.78
said /home/cril/jabbour/splice-1.xcnf.closed 4122 260 877.16
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 6239 240 2007.84
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 3354.52
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 1258.28
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 950 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 191 95 0.12
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 229 90 0.10
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 850 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 261 85 0.07
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 800 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 309 80 0.07
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 750 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 391 75 0.15
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 700 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 455 70 0.12
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 650 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 465 65 0.19
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 600 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 595 60 0.24
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 550 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 645 55 0.25
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 500 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 863 50 0.18
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22989 5 13.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1 450 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1079 45 0.24
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5 400 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1293 40 0.25
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 9 350 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1509 35 0.51
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 300 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1935 30 0.70
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 280 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 260 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 2799 25 1.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 240 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 200 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 4051 20 2.09
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 190 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 34 180 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 56 170 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 95 160 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 103 150 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5751 15 3.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 111 140 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 119 130 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 135 120 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 183 100 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 10717 10 4.23
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 42711 1 21.08
said /home/cril/jabbour/vote.xcnf.closed 0 950 0.02
said /home/cril/jabbour/vote.xcnf.closed 4895 95 0.69
said /home/cril/jabbour/vote.xcnf.closed 6264 90 0.60
said /home/cril/jabbour/vote.xcnf.closed 0 850 0.00
said /home/cril/jabbour/vote.xcnf.closed 7896 85 1.53
said /home/cril/jabbour/vote.xcnf.closed 0 800 0.08
said /home/cril/jabbour/vote.xcnf.closed 9624 80 1.88
said /home/cril/jabbour/vote.xcnf.closed 0 750 0.00
said /home/cril/jabbour/vote.xcnf.closed 11392 75 1.23
said /home/cril/jabbour/vote.xcnf.closed 0 700 0.00
said /home/cril/jabbour/vote.xcnf.closed 13192 70 1.61
said /home/cril/jabbour/vote.xcnf.closed 0 650 0.00
said /home/cril/jabbour/vote.xcnf.closed 15058 65 3.00
said /home/cril/jabbour/vote.xcnf.closed 0 600 0.00
said /home/cril/jabbour/vote.xcnf.closed 17593 60 4.15
said /home/cril/jabbour/vote.xcnf.closed 0 550 0.00
said /home/cril/jabbour/vote.xcnf.closed 21428 55 3.50
said /home/cril/jabbour/vote.xcnf.closed 0 500 0.00
said /home/cril/jabbour/vote.xcnf.closed 26821 50 6.77
said /home/cril/jabbour/vote.xcnf.closed 199914 5 41.50
said /home/cril/jabbour/vote.xcnf.closed 0 450 0.00
said /home/cril/jabbour/vote.xcnf.closed 34139 45 10.12
said /home/cril/jabbour/vote.xcnf.closed 0 400 0.00
said /home/cril/jabbour/vote.xcnf.closed 42488 40 5.45
said /home/cril/jabbour/vote.xcnf.closed 0 350 0.02
said /home/cril/jabbour/vote.xcnf.closed 50855 35 6.76
said /home/cril/jabbour/vote.xcnf.closed 0 300 0.00
said /home/cril/jabbour/vote.xcnf.closed 60019 30 18.15
said /home/cril/jabbour/vote.xcnf.closed 0 280 0.00
said /home/cril/jabbour/vote.xcnf.closed 3 260 0.01
said /home/cril/jabbour/vote.xcnf.closed 72035 25 15.31
said /home/cril/jabbour/vote.xcnf.closed 7 240 0.01
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.03
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.01
said /home/cril/jabbour/vote.xcnf.closed 28 200 0.02
said /home/cril/jabbour/vote.xcnf.closed 89325 20 34.87
said /home/cril/jabbour/vote.xcnf.closed 40 190 0.02
said /home/cril/jabbour/vote.xcnf.closed 61 180 0.03
said /home/cril/jabbour/vote.xcnf.closed 97 170 0.05
said /home/cril/jabbour/vote.xcnf.closed 151 160 0.06
said /home/cril/jabbour/vote.xcnf.closed 238 150 0.08
said /home/cril/jabbour/vote.xcnf.closed 111123 15 26.16
said /home/cril/jabbour/vote.xcnf.closed 395 140 0.13
said /home/cril/jabbour/vote.xcnf.closed 658 130 0.17
said /home/cril/jabbour/vote.xcnf.closed 1182 120 0.44
said /home/cril/jabbour/vote.xcnf.closed 3793 100 0.85
said /home/cril/jabbour/vote.xcnf.closed 143560 10 88.77
said /home/cril/jabbour/vote.xcnf.closed 227031 1 53.84
said /home/cril/jabbour/zoo_1.xcnf.closed 0 950 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 95 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1 90 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 850 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2 85 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 800 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 7 80 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 750 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 13 75 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 700 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 22 70 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 650 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 34 65 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 600 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 56 60 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 550 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 89 55 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 500 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 138 50 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 4148 5 0.06
said /home/cril/jabbour/zoo_1.xcnf.closed 0 450 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 206 45 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 400 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 316 40 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 350 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 537 35 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 300 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 818 30 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 280 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 260 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1195 25 0.02
said /home/cril/jabbour/zoo_1.xcnf.closed 0 240 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 200 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1743 20 0.03
said /home/cril/jabbour/zoo_1.xcnf.closed 0 190 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 180 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 170 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 160 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 150 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2462 15 0.06
said /home/cril/jabbour/zoo_1.xcnf.closed 0 140 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 130 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 120 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 100 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 3291 10 0.04
said /home/cril/jabbour/zoo_1.xcnf.closed 4567 1 0.06


==> EXP/1HEURE/resultDPLL-MOMS.1H.txt <==
said /home/cril/jabbour/chess.xcnf.closed 5529873 950 80.61
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 125.36
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 157.08
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 198.99
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 17153928 700 251.57
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 21741805 650 313.51
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 35483147 550 515.39
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 45735086 500 661.40
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 59398394 450 851.95
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 77890865 400 1105.94
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 103332900 350 1470.03
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 139036472 300 1952.02
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 157290483 280 2246.79
said /home/cril/jabbour/chess.xcnf.closed 178474167 260 2501.94
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 203116548 240 2840.43
said /home/cril/jabbour/chess.xcnf.closed 231889325 220 3252.66
said /home/cril/jabbour/chess.xcnf.closed 231889325 220 3247.63
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 5425310 950 80.46
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 8381574 850 123.12
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 10458342 800 156.13
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 13089989 750 193.77
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 16432525 700 243.28
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 20692281 650 308.35
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 26173428 600 388.31
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 33250804 550 501.48
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 42458873 500 634.05
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 54572299 450 802.18
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 70726774 400 1062.81
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 92579324 350 1339.01
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 122690169 300 1780.58
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 137893266 280 2051.75
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 155409888 260 2257.06
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 175623769 240 2528.16
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 199031078 220 2940.56
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 199031078 220 2925.23
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 226230002 200 3247.54
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 241476097 190 3490.47
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 305 550 3.99
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 22061 180 109.97
said /home/cril/jabbour/anneal.xcnf.closed 0 950 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1103781 95 9.51
said /home/cril/jabbour/anneal.xcnf.closed 1146261 90 9.61
said /home/cril/jabbour/anneal.xcnf.closed 0 850 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1189511 85 17.28
said /home/cril/jabbour/anneal.xcnf.closed 5 800 0.08
said /home/cril/jabbour/anneal.xcnf.closed 1233550 80 9.26
said /home/cril/jabbour/anneal.xcnf.closed 88 750 0.01
said /home/cril/jabbour/anneal.xcnf.closed 1278473 75 9.88
said /home/cril/jabbour/anneal.xcnf.closed 441 700 0.02
said /home/cril/jabbour/anneal.xcnf.closed 1323420 70 10.09
said /home/cril/jabbour/anneal.xcnf.closed 1395 650 0.03
said /home/cril/jabbour/anneal.xcnf.closed 1368934 65 10.51
said /home/cril/jabbour/anneal.xcnf.closed 3567 600 0.05
said /home/cril/jabbour/anneal.xcnf.closed 1414724 60 10.97
said /home/cril/jabbour/anneal.xcnf.closed 7715 550 0.09
said /home/cril/jabbour/anneal.xcnf.closed 1460739 55 11.86
said /home/cril/jabbour/anneal.xcnf.closed 15867 500 0.16
said /home/cril/jabbour/anneal.xcnf.closed 1506101 50 11.91
said /home/cril/jabbour/anneal.xcnf.closed 1801085 5 14.67
said /home/cril/jabbour/anneal.xcnf.closed 30419 450 0.29
said /home/cril/jabbour/anneal.xcnf.closed 1550081 45 12.25
said /home/cril/jabbour/anneal.xcnf.closed 55843 400 0.48
said /home/cril/jabbour/anneal.xcnf.closed 1592867 40 14.51
said /home/cril/jabbour/anneal.xcnf.closed 97654 350 0.86
said /home/cril/jabbour/anneal.xcnf.closed 1633576 35 14.27
said /home/cril/jabbour/anneal.xcnf.closed 164302 300 1.46
said /home/cril/jabbour/anneal.xcnf.closed 1671489 30 15.03
said /home/cril/jabbour/anneal.xcnf.closed 201452 280 1.77
said /home/cril/jabbour/anneal.xcnf.closed 245875 260 2.00
said /home/cril/jabbour/anneal.xcnf.closed 1707048 25 15.04
said /home/cril/jabbour/anneal.xcnf.closed 297884 240 2.45
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 3.07
said /home/cril/jabbour/anneal.xcnf.closed 363208 220 3.27
said /home/cril/jabbour/anneal.xcnf.closed 439065 200 3.83
said /home/cril/jabbour/anneal.xcnf.closed 1738439 20 16.00
said /home/cril/jabbour/anneal.xcnf.closed 481708 190 6.92
said /home/cril/jabbour/anneal.xcnf.closed 529298 180 7.70
said /home/cril/jabbour/anneal.xcnf.closed 581873 170 8.20
said /home/cril/jabbour/anneal.xcnf.closed 638012 160 9.75
said /home/cril/jabbour/anneal.xcnf.closed 697703 150 9.86
said /home/cril/jabbour/anneal.xcnf.closed 1764923 15 15.16
said /home/cril/jabbour/anneal.xcnf.closed 762503 140 5.84
said /home/cril/jabbour/anneal.xcnf.closed 831573 130 6.31
said /home/cril/jabbour/anneal.xcnf.closed 905253 120 6.86
said /home/cril/jabbour/anneal.xcnf.closed 1061923 100 8.20
said /home/cril/jabbour/anneal.xcnf.closed 1786550 10 14.77
said /home/cril/jabbour/anneal.xcnf.closed 1805193 1 15.36
said /home/cril/jabbour/audiology.xcnf.closed 0 950 0.00
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 850 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 800 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 750 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 700 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 650 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 600 0.07
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 550 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 500 0.01
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 450 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 400 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 350 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 300 0.00
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 280 0.01
said /home/cril/jabbour/audiology.xcnf.closed 0 260 0.01
said ? ? ? timeout
said /home/cril/jabbour/audiology.xcnf.closed 0 240 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 0 220 0.00
said /home/cril/jabbour/audiology.xcnf.closed 547829934 200 1876.98
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 0 950 0.04
said /home/cril/jabbour/australian-credit.xcnf.closed 6875591 95 101.43
said /home/cril/jabbour/australian-credit.xcnf.closed 8358495 90 113.36
said /home/cril/jabbour/australian-credit.xcnf.closed 0 850 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 10214376 85 127.70
said /home/cril/jabbour/australian-credit.xcnf.closed 0 800 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 12547963 80 161.55
said /home/cril/jabbour/australian-credit.xcnf.closed 0 750 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 15512756 75 182.87
said /home/cril/jabbour/australian-credit.xcnf.closed 0 700 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 19305064 70 224.33
said /home/cril/jabbour/australian-credit.xcnf.closed 0 650 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 24208802 65 269.52
said /home/cril/jabbour/australian-credit.xcnf.closed 2 600 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 30613030 60 365.91
said /home/cril/jabbour/australian-credit.xcnf.closed 19 550 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 39072799 55 450.40
said /home/cril/jabbour/australian-credit.xcnf.closed 83 500 0.02
said /home/cril/jabbour/australian-credit.xcnf.closed 50398796 50 611.04
said ? ? ? timeout
said /home/cril/jabbour/australian-credit.xcnf.closed 337 450 0.04
said /home/cril/jabbour/australian-credit.xcnf.closed 65775412 45 670.97
said /home/cril/jabbour/australian-credit.xcnf.closed 1287 400 0.07
said /home/cril/jabbour/australian-credit.xcnf.closed 86968927 40 1024.35
said /home/cril/jabbour/australian-credit.xcnf.closed 4597 350 0.17
said /home/cril/jabbour/australian-credit.xcnf.closed 116645451 35 1142.52
said /home/cril/jabbour/australian-credit.xcnf.closed 16240 300 0.45
said /home/cril/jabbour/australian-credit.xcnf.closed 158859227 30 1604.86
said /home/cril/jabbour/australian-credit.xcnf.closed 27074 280 0.71
said /home/cril/jabbour/australian-credit.xcnf.closed 45325 260 1.10
said /home/cril/jabbour/australian-credit.xcnf.closed 219591182 25 2229.73
said /home/cril/jabbour/australian-credit.xcnf.closed 76975 240 1.83
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 2.75
said /home/cril/jabbour/australian-credit.xcnf.closed 132031 220 3.08
said /home/cril/jabbour/australian-credit.xcnf.closed 230357 200 4.35
said /home/cril/jabbour/australian-credit.xcnf.closed 306764886 20 2906.59
said /home/cril/jabbour/australian-credit.xcnf.closed 306265 190 5.87
said /home/cril/jabbour/australian-credit.xcnf.closed 409965 180 7.48
said /home/cril/jabbour/australian-credit.xcnf.closed 551544 170 9.31
said /home/cril/jabbour/australian-credit.xcnf.closed 747860 160 12.42
said /home/cril/jabbour/australian-credit.xcnf.closed 1021532 150 17.60
said /home/cril/jabbour/australian-credit.xcnf.closed 426506508 15 3603.66
said /home/cril/jabbour/australian-credit.xcnf.closed 1407752 140 22.19
said /home/cril/jabbour/australian-credit.xcnf.closed 1958944 130 31.06
said /home/cril/jabbour/australian-credit.xcnf.closed 2756600 120 39.02
said /home/cril/jabbour/australian-credit.xcnf.closed 5681715 100 78.20
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 5529873 950 87.89
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 8615114 850 134.06
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 10800367 800 248.76
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 13587658 750 222.58
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 17153928 700 269.72
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 21741805 650 313.75
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 27701005 600 424.69
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 35483147 550 604.57
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 45735086 500 705.22
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 59398394 450 843.61
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 77890865 400 1108.65
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 103332900 350 1563.76
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 139036472 300 3173.08
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 157290483 280 2214.46
said /home/cril/jabbour/chess.xcnf.closed 178474167 260 2496.54
said ? ? ? timeout
said /home/cril/jabbour/chess.xcnf.closed 203116548 240 3076.33
said /home/cril/jabbour/chess.xcnf.closed 231889325 220 3279.43
said /home/cril/jabbour/chess.xcnf.closed 231889325 220 3404.26
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/german-credit.xcnf.closed 1 950 0.03
said /home/cril/jabbour/german-credit.xcnf.closed 2423867 95 31.33
said /home/cril/jabbour/german-credit.xcnf.closed 2840101 90 38.12
said /home/cril/jabbour/german-credit.xcnf.closed 11 850 0.03
said /home/cril/jabbour/german-credit.xcnf.closed 3347562 85 45.73
said /home/cril/jabbour/german-credit.xcnf.closed 27 800 0.04
said /home/cril/jabbour/german-credit.xcnf.closed 3972930 80 49.41
said /home/cril/jabbour/german-credit.xcnf.closed 60 750 0.08
said /home/cril/jabbour/german-credit.xcnf.closed 4750190 75 108.33
said /home/cril/jabbour/german-credit.xcnf.closed 131 700 0.04
said /home/cril/jabbour/german-credit.xcnf.closed 5724736 70 67.96
said /home/cril/jabbour/german-credit.xcnf.closed 270 650 0.04
said /home/cril/jabbour/german-credit.xcnf.closed 6963062 65 80.86
said /home/cril/jabbour/german-credit.xcnf.closed 536 600 0.06
said /home/cril/jabbour/german-credit.xcnf.closed 8552429 60 99.11
said /home/cril/jabbour/german-credit.xcnf.closed 1056 550 0.08
said /home/cril/jabbour/german-credit.xcnf.closed 10624605 55 120.19
said /home/cril/jabbour/german-credit.xcnf.closed 2030 500 0.11
said /home/cril/jabbour/german-credit.xcnf.closed 13366239 50 171.66
said /home/cril/jabbour/german-credit.xcnf.closed 197239713 5 2035.85
said /home/cril/jabbour/german-credit.xcnf.closed 4003 450 0.18
said /home/cril/jabbour/german-credit.xcnf.closed 17057576 45 196.67
said /home/cril/jabbour/german-credit.xcnf.closed 7967 400 0.29
said /home/cril/jabbour/german-credit.xcnf.closed 22116380 40 465.33
said /home/cril/jabbour/german-credit.xcnf.closed 16350 350 0.85
said /home/cril/jabbour/german-credit.xcnf.closed 29205577 35 601.48
said /home/cril/jabbour/german-credit.xcnf.closed 34882 300 1.58
said /home/cril/jabbour/german-credit.xcnf.closed 39359141 30 427.89
said /home/cril/jabbour/german-credit.xcnf.closed 48039 280 1.24
said /home/cril/jabbour/german-credit.xcnf.closed 66815 260 1.59
said /home/cril/jabbour/german-credit.xcnf.closed 54233138 25 1071.89
said /home/cril/jabbour/german-credit.xcnf.closed 94230 240 3.57
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 2.73
said /home/cril/jabbour/german-credit.xcnf.closed 134857 220 2.77
said /home/cril/jabbour/german-credit.xcnf.closed 196597 200 3.75
said /home/cril/jabbour/german-credit.xcnf.closed 76448060 20 839.28
said /home/cril/jabbour/german-credit.xcnf.closed 239613 190 7.50
said /home/cril/jabbour/german-credit.xcnf.closed 293074 180 4.98
said /home/cril/jabbour/german-credit.xcnf.closed 361853 170 6.00
said /home/cril/jabbour/german-credit.xcnf.closed 449648 160 7.30
said /home/cril/jabbour/german-credit.xcnf.closed 563635 150 8.70
said /home/cril/jabbour/german-credit.xcnf.closed 109634479 15 1075.19
said /home/cril/jabbour/german-credit.xcnf.closed 713258 140 10.84
said /home/cril/jabbour/german-credit.xcnf.closed 912338 130 13.14
said /home/cril/jabbour/german-credit.xcnf.closed 1182542 120 16.60
said /home/cril/jabbour/german-credit.xcnf.closed 2080152 100 29.83
said /home/cril/jabbour/german-credit.xcnf.closed 155538320 10 1632.57
said /home/cril/jabbour/german-credit.xcnf.closed 202131836 1 2077.45
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 950 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 100678 95 1.91
said /home/cril/jabbour/heart-cleveland.xcnf.closed 137490 90 1.27
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 850 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 188846 85 1.70
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 800 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 261232 80 2.27
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 750 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 364433 75 5.91
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 700 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 512211 70 4.19
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 650 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 727919 65 5.63
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 600 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1044428 60 7.90
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 550 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1517039 55 11.10
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 500 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2235539 50 15.72
said /home/cril/jabbour/heart-cleveland.xcnf.closed 116413472 5 504.56
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 450 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 3347795 45 42.31
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 400 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 5110154 40 32.79
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 350 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7977387 35 51.25
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 300 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 12774455 30 78.36
said /home/cril/jabbour/heart-cleveland.xcnf.closed 0 280 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7 260 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 21010101 25 118.97
said /home/cril/jabbour/heart-cleveland.xcnf.closed 24 240 0.00
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 91 220 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 284 200 0.01
said /home/cril/jabbour/heart-cleveland.xcnf.closed 35328854 20 185.52
said /home/cril/jabbour/heart-cleveland.xcnf.closed 495 190 0.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 862 180 0.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 1486 170 0.03
said /home/cril/jabbour/heart-cleveland.xcnf.closed 2565 160 0.05
said /home/cril/jabbour/heart-cleveland.xcnf.closed 4392 150 0.07
said /home/cril/jabbour/heart-cleveland.xcnf.closed 59375861 15 549.66
said /home/cril/jabbour/heart-cleveland.xcnf.closed 7537 140 0.22
said /home/cril/jabbour/heart-cleveland.xcnf.closed 13149 130 0.17
said /home/cril/jabbour/heart-cleveland.xcnf.closed 23048 120 0.28
said /home/cril/jabbour/heart-cleveland.xcnf.closed 74267 100 0.75
said /home/cril/jabbour/heart-cleveland.xcnf.closed 92966795 10 425.53
said /home/cril/jabbour/heart-cleveland.xcnf.closed 117740141 1 953.03
said /home/cril/jabbour/hepatitis.xcnf.closed 0 950 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 149 95 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 277 90 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 850 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 505 85 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 800 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 914 80 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 0 750 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1640 75 0.01
said /home/cril/jabbour/hepatitis.xcnf.closed 0 700 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 2993 70 0.02
said /home/cril/jabbour/hepatitis.xcnf.closed 0 650 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 5409 65 0.04
said /home/cril/jabbour/hepatitis.xcnf.closed 0 600 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 9824 60 0.06
said /home/cril/jabbour/hepatitis.xcnf.closed 0 550 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 17792 55 0.10
said /home/cril/jabbour/hepatitis.xcnf.closed 0 500 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 32243 50 0.15
said /home/cril/jabbour/hepatitis.xcnf.closed 3682188 5 9.59
said /home/cril/jabbour/hepatitis.xcnf.closed 0 450 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 58292 45 0.25
said /home/cril/jabbour/hepatitis.xcnf.closed 0 400 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 104836 40 0.43
said /home/cril/jabbour/hepatitis.xcnf.closed 0 350 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 186809 35 0.69
said /home/cril/jabbour/hepatitis.xcnf.closed 0 300 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 328710 30 1.13
said /home/cril/jabbour/hepatitis.xcnf.closed 0 280 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 260 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 569737 25 1.87
said /home/cril/jabbour/hepatitis.xcnf.closed 0 240 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 220 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 200 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 974207 20 2.96
said /home/cril/jabbour/hepatitis.xcnf.closed 0 190 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 180 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 170 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 160 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 150 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 1648329 15 4.91
said /home/cril/jabbour/hepatitis.xcnf.closed 0 140 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 0 130 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 8 120 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 76 100 0.00
said /home/cril/jabbour/hepatitis.xcnf.closed 2693155 10 7.62
said /home/cril/jabbour/hepatitis.xcnf.closed 3788341 1 9.88
said /home/cril/jabbour/hypothyroid.xcnf.closed 30529960 950 472.43
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 43755709 850 637.92
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 52526289 800 823.23
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 63195589 750 917.04
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 76255354 700 1121.12
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 92299247 650 1429.22
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 112169133 600 1592.97
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 136893869 550 1969.69
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 167768744 500 2380.08
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/hypothyroid.xcnf.closed 206325195 450 2950.00
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 5425310 950 83.48
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 8381574 850 121.48
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 10458342 800 155.53
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 13089989 750 188.97
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 16432525 700 250.28
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 20692281 650 296.60
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 26173428 600 375.66
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 33250804 550 476.93
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 42458873 500 603.65
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 54572299 450 806.21
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 70726774 400 993.53
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 92579324 350 1380.41
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 122690169 300 1788.54
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 137893266 280 2013.64
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 155409888 260 3583.52
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 199031078 220 2959.33
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 199031078 220 2769.07
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 226230002 200 3278.91
said ? ? ? timeout
said /home/cril/jabbour/kr-vs-kp.xcnf.closed 241476097 190 3490.53
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/lymph.xcnf.closed 0 950 0.00
said /home/cril/jabbour/lymph.xcnf.closed 315 95 0.01
said /home/cril/jabbour/lymph.xcnf.closed 394 90 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 850 0.00
said /home/cril/jabbour/lymph.xcnf.closed 502 85 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 800 0.00
said /home/cril/jabbour/lymph.xcnf.closed 653 80 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 750 0.00
said /home/cril/jabbour/lymph.xcnf.closed 833 75 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 700 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1067 70 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 650 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1456 65 0.01
said /home/cril/jabbour/lymph.xcnf.closed 0 600 0.00
said /home/cril/jabbour/lymph.xcnf.closed 1941 60 0.02
said /home/cril/jabbour/lymph.xcnf.closed 0 550 0.00
said /home/cril/jabbour/lymph.xcnf.closed 2551 55 0.02
said /home/cril/jabbour/lymph.xcnf.closed 0 500 0.00
said /home/cril/jabbour/lymph.xcnf.closed 3406 50 0.03
said /home/cril/jabbour/lymph.xcnf.closed 132161 5 0.86
said /home/cril/jabbour/lymph.xcnf.closed 0 450 0.00
said /home/cril/jabbour/lymph.xcnf.closed 4604 45 0.04
said /home/cril/jabbour/lymph.xcnf.closed 0 400 0.00
said /home/cril/jabbour/lymph.xcnf.closed 6383 40 0.03
said /home/cril/jabbour/lymph.xcnf.closed 0 350 0.00
said /home/cril/jabbour/lymph.xcnf.closed 9039 35 0.04
said /home/cril/jabbour/lymph.xcnf.closed 0 300 0.00
said /home/cril/jabbour/lymph.xcnf.closed 12932 30 0.10
said /home/cril/jabbour/lymph.xcnf.closed 0 280 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 260 0.00
said /home/cril/jabbour/lymph.xcnf.closed 18974 25 0.08
said /home/cril/jabbour/lymph.xcnf.closed 0 240 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 220 0.02
said /home/cril/jabbour/lymph.xcnf.closed 0 200 0.00
said /home/cril/jabbour/lymph.xcnf.closed 28966 20 0.12
said /home/cril/jabbour/lymph.xcnf.closed 0 190 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 180 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 170 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 160 0.00
said /home/cril/jabbour/lymph.xcnf.closed 0 150 0.02
said /home/cril/jabbour/lymph.xcnf.closed 46801 15 0.19
said /home/cril/jabbour/lymph.xcnf.closed 7 140 0.00
said /home/cril/jabbour/lymph.xcnf.closed 31 130 0.00
said /home/cril/jabbour/lymph.xcnf.closed 70 120 0.00
said /home/cril/jabbour/lymph.xcnf.closed 255 100 0.00
said /home/cril/jabbour/lymph.xcnf.closed 79185 10 0.32
said /home/cril/jabbour/lymph.xcnf.closed 154220 1 0.57
said /home/cril/jabbour/mushroom.xcnf.closed 2515 950 1.90
said /home/cril/jabbour/mushroom.xcnf.closed 37442 95 28.13
said /home/cril/jabbour/mushroom.xcnf.closed 38120 90 15.60
said /home/cril/jabbour/mushroom.xcnf.closed 3078 850 2.15
said /home/cril/jabbour/mushroom.xcnf.closed 39343 85 15.87
said /home/cril/jabbour/mushroom.xcnf.closed 3355 800 2.16
said /home/cril/jabbour/mushroom.xcnf.closed 41411 80 15.32
said /home/cril/jabbour/mushroom.xcnf.closed 3678 750 2.31
said /home/cril/jabbour/mushroom.xcnf.closed 42550 75 29.65
said /home/cril/jabbour/mushroom.xcnf.closed 4135 700 2.67
said /home/cril/jabbour/mushroom.xcnf.closed 46730 70 19.67
said /home/cril/jabbour/mushroom.xcnf.closed 4600 650 2.92
said /home/cril/jabbour/mushroom.xcnf.closed 47765 65 18.92
said /home/cril/jabbour/mushroom.xcnf.closed 5247 600 3.12
said /home/cril/jabbour/mushroom.xcnf.closed 50915 60 20.97
said /home/cril/jabbour/mushroom.xcnf.closed 5912 550 7.76
said /home/cril/jabbour/mushroom.xcnf.closed 52614 55 22.35
said /home/cril/jabbour/mushroom.xcnf.closed 6794 500 3.42
said /home/cril/jabbour/mushroom.xcnf.closed 55152 50 21.00
said /home/cril/jabbour/mushroom.xcnf.closed 164117 5 126.57
said /home/cril/jabbour/mushroom.xcnf.closed 7849 450 3.86
said /home/cril/jabbour/mushroom.xcnf.closed 60422 45 26.81
said /home/cril/jabbour/mushroom.xcnf.closed 9179 400 4.63
said /home/cril/jabbour/mushroom.xcnf.closed 64110 40 26.72
said /home/cril/jabbour/mushroom.xcnf.closed 10772 350 5.15
said /home/cril/jabbour/mushroom.xcnf.closed 70909 35 30.89
said /home/cril/jabbour/mushroom.xcnf.closed 12970 300 5.39
said /home/cril/jabbour/mushroom.xcnf.closed 76206 30 33.24
said /home/cril/jabbour/mushroom.xcnf.closed 14237 280 6.57
said /home/cril/jabbour/mushroom.xcnf.closed 15204 260 7.00
said /home/cril/jabbour/mushroom.xcnf.closed 79258 25 32.64
said /home/cril/jabbour/mushroom.xcnf.closed 16673 240 7.38
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 7.63
said /home/cril/jabbour/mushroom.xcnf.closed 17943 220 7.92
said /home/cril/jabbour/mushroom.xcnf.closed 19793 200 8.69
said /home/cril/jabbour/mushroom.xcnf.closed 93366 20 42.32
said /home/cril/jabbour/mushroom.xcnf.closed 20749 190 9.21
said /home/cril/jabbour/mushroom.xcnf.closed 21699 180 8.92
said /home/cril/jabbour/mushroom.xcnf.closed 22550 170 9.10
said /home/cril/jabbour/mushroom.xcnf.closed 24247 160 9.56
said /home/cril/jabbour/mushroom.xcnf.closed 25411 150 9.75
said /home/cril/jabbour/mushroom.xcnf.closed 108326 15 51.62
said /home/cril/jabbour/mushroom.xcnf.closed 27778 140 12.01
said /home/cril/jabbour/mushroom.xcnf.closed 29041 130 11.96
said /home/cril/jabbour/mushroom.xcnf.closed 31320 120 11.63
said /home/cril/jabbour/mushroom.xcnf.closed 35372 100 12.81
said /home/cril/jabbour/mushroom.xcnf.closed 128663 10 57.89
said /home/cril/jabbour/mushroom.xcnf.closed 221524 1 83.65
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 950 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 4193 95 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 4867 90 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 850 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 5665 85 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 800 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 6582 80 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 750 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 7702 75 0.03
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 700 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 8967 70 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 650 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 10597 65 0.04
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 600 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 12544 60 0.04
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 550 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 14869 55 0.05
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 500 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 17574 50 0.06
said /home/cril/jabbour/primary-tumor.xcnf.closed 82327 5 0.40
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 450 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 20923 45 0.07
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 400 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 25037 40 0.08
said /home/cril/jabbour/primary-tumor.xcnf.closed 0 350 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 29915 35 0.16
said /home/cril/jabbour/primary-tumor.xcnf.closed 6 300 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 35786 30 0.11
said /home/cril/jabbour/primary-tumor.xcnf.closed 15 280 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 29 260 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 42492 25 0.14
said /home/cril/jabbour/primary-tumor.xcnf.closed 61 240 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 112 220 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 195 200 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 50039 20 0.25
said /home/cril/jabbour/primary-tumor.xcnf.closed 260 190 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 361 180 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 490 170 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 648 160 0.00
said /home/cril/jabbour/primary-tumor.xcnf.closed 864 150 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 58599 15 0.18
said /home/cril/jabbour/primary-tumor.xcnf.closed 1167 140 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 1526 130 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 2016 120 0.01
said /home/cril/jabbour/primary-tumor.xcnf.closed 3614 100 0.02
said /home/cril/jabbour/primary-tumor.xcnf.closed 69717 10 0.34
said /home/cril/jabbour/primary-tumor.xcnf.closed 87230 1 0.25
said /home/cril/jabbour/soybean.xcnf.closed 0 950 0.01
said /home/cril/jabbour/soybean.xcnf.closed 1456 95 0.03
said /home/cril/jabbour/soybean.xcnf.closed 1596 90 0.15
said /home/cril/jabbour/soybean.xcnf.closed 0 850 0.01
said /home/cril/jabbour/soybean.xcnf.closed 1763 85 0.04
said /home/cril/jabbour/soybean.xcnf.closed 0 800 0.01
said /home/cril/jabbour/soybean.xcnf.closed 1938 80 0.04
said /home/cril/jabbour/soybean.xcnf.closed 0 750 0.01
said /home/cril/jabbour/soybean.xcnf.closed 2155 75 0.04
said /home/cril/jabbour/soybean.xcnf.closed 0 700 0.01
said /home/cril/jabbour/soybean.xcnf.closed 2417 70 0.04
said /home/cril/jabbour/soybean.xcnf.closed 0 650 0.01
said /home/cril/jabbour/soybean.xcnf.closed 2752 65 0.05
said /home/cril/jabbour/soybean.xcnf.closed 3 600 0.01
said /home/cril/jabbour/soybean.xcnf.closed 3161 60 0.06
said /home/cril/jabbour/soybean.xcnf.closed 8 550 0.01
said /home/cril/jabbour/soybean.xcnf.closed 3612 55 0.06
said /home/cril/jabbour/soybean.xcnf.closed 15 500 0.02
said /home/cril/jabbour/soybean.xcnf.closed 4145 50 0.06
said /home/cril/jabbour/soybean.xcnf.closed 26547 5 0.35
said /home/cril/jabbour/soybean.xcnf.closed 23 450 0.01
said /home/cril/jabbour/soybean.xcnf.closed 4773 45 0.07
said /home/cril/jabbour/soybean.xcnf.closed 34 400 0.01
said /home/cril/jabbour/soybean.xcnf.closed 5577 40 0.08
said /home/cril/jabbour/soybean.xcnf.closed 53 350 0.01
said /home/cril/jabbour/soybean.xcnf.closed 6679 35 0.17
said /home/cril/jabbour/soybean.xcnf.closed 105 300 0.01
said /home/cril/jabbour/soybean.xcnf.closed 8010 30 0.11
said /home/cril/jabbour/soybean.xcnf.closed 141 280 0.01
said /home/cril/jabbour/soybean.xcnf.closed 191 260 0.01
said /home/cril/jabbour/soybean.xcnf.closed 9683 25 0.13
said /home/cril/jabbour/soybean.xcnf.closed 231 240 0.01
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.01
said /home/cril/jabbour/soybean.xcnf.closed 266 220 0.01
said /home/cril/jabbour/soybean.xcnf.closed 330 200 0.02
said /home/cril/jabbour/soybean.xcnf.closed 11824 20 0.16
said /home/cril/jabbour/soybean.xcnf.closed 380 190 0.01
said /home/cril/jabbour/soybean.xcnf.closed 437 180 0.03
said /home/cril/jabbour/soybean.xcnf.closed 495 170 0.01
said /home/cril/jabbour/soybean.xcnf.closed 563 160 0.02
said /home/cril/jabbour/soybean.xcnf.closed 640 150 0.03
said /home/cril/jabbour/soybean.xcnf.closed 14799 15 0.19
said /home/cril/jabbour/soybean.xcnf.closed 707 140 0.02
said /home/cril/jabbour/soybean.xcnf.closed 807 130 0.04
said /home/cril/jabbour/soybean.xcnf.closed 930 120 0.04
said /home/cril/jabbour/soybean.xcnf.closed 1339 100 0.03
said /home/cril/jabbour/soybean.xcnf.closed 19477 10 0.26
said /home/cril/jabbour/soybean.xcnf.closed 31759 1 0.41
said /home/cril/jabbour/splice-1.xcnf.closed 20 950 0.35
said /home/cril/jabbour/splice-1.xcnf.closed 131889 95 301.97
said /home/cril/jabbour/splice-1.xcnf.closed 159716 90 333.99
said /home/cril/jabbour/splice-1.xcnf.closed 77 850 0.80
said /home/cril/jabbour/splice-1.xcnf.closed 196534 85 367.77
said /home/cril/jabbour/splice-1.xcnf.closed 115 800 1.52
said /home/cril/jabbour/splice-1.xcnf.closed 246889 80 445.33
said /home/cril/jabbour/splice-1.xcnf.closed 166 750 2.26
said /home/cril/jabbour/splice-1.xcnf.closed 316487 75 588.73
said /home/cril/jabbour/splice-1.xcnf.closed 213 700 3.74
said /home/cril/jabbour/splice-1.xcnf.closed 414151 70 907.80
said /home/cril/jabbour/splice-1.xcnf.closed 239 650 3.81
said /home/cril/jabbour/splice-1.xcnf.closed 554872 65 1453.29
said /home/cril/jabbour/splice-1.xcnf.closed 258 600 4.09
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 305 550 7.95
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 381 500 4.11
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 506 450 4.44
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 750 400 4.84
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1195 350 4.72
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 1993 300 5.81
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 2753 280 6.19
said /home/cril/jabbour/splice-1.xcnf.closed 4122 260 9.58
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 6239 240 15.10
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 27.49
said /home/cril/jabbour/splice-1.xcnf.closed 9388 220 25.18
said /home/cril/jabbour/splice-1.xcnf.closed 14476 200 51.98
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 18003 190 71.98
said /home/cril/jabbour/splice-1.xcnf.closed 22061 180 108.32
said /home/cril/jabbour/splice-1.xcnf.closed 26581 170 136.15
said /home/cril/jabbour/splice-1.xcnf.closed 31440 160 292.81
said /home/cril/jabbour/splice-1.xcnf.closed 36851 150 197.82
said ? ? ? timeout
said /home/cril/jabbour/splice-1.xcnf.closed 43332 140 217.17
said /home/cril/jabbour/splice-1.xcnf.closed 51637 130 243.20
said /home/cril/jabbour/splice-1.xcnf.closed 63696 120 261.65
said /home/cril/jabbour/splice-1.xcnf.closed 110733 100 284.87
said ? ? ? timeout
said ? ? ? timeout
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 950 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 191 95 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 229 90 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 850 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 261 85 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 800 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 309 80 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 750 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 391 75 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 700 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 455 70 0.09
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 650 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 465 65 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 600 0.00
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 595 60 0.11
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 550 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 645 55 0.10
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 0 500 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 863 50 0.06
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22989 5 0.59
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1 450 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1079 45 0.14
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5 400 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1293 40 0.08
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 9 350 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1509 35 0.09
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 300 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 1935 30 0.11
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 280 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 18 260 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 2799 25 0.23
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 240 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 22 220 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 200 0.01
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 4051 20 0.18
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 26 190 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 34 180 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 56 170 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 95 160 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 103 150 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 5751 15 0.41
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 111 140 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 119 130 0.04
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 135 120 0.02
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 183 100 0.03
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 10717 10 0.37
said /home/cril/jabbour/tic-tac-toe.xcnf.closed 42711 1 0.75
said /home/cril/jabbour/vote.xcnf.closed 0 950 0.00
said /home/cril/jabbour/vote.xcnf.closed 4895 95 0.18
said /home/cril/jabbour/vote.xcnf.closed 6264 90 0.22
said /home/cril/jabbour/vote.xcnf.closed 0 850 0.01
said /home/cril/jabbour/vote.xcnf.closed 7896 85 0.43
said /home/cril/jabbour/vote.xcnf.closed 0 800 0.01
said /home/cril/jabbour/vote.xcnf.closed 9624 80 0.48
said /home/cril/jabbour/vote.xcnf.closed 0 750 0.00
said /home/cril/jabbour/vote.xcnf.closed 11392 75 0.30
said /home/cril/jabbour/vote.xcnf.closed 0 700 0.00
said /home/cril/jabbour/vote.xcnf.closed 13192 70 0.33
said /home/cril/jabbour/vote.xcnf.closed 0 650 0.00
said /home/cril/jabbour/vote.xcnf.closed 15058 65 0.37
said /home/cril/jabbour/vote.xcnf.closed 0 600 0.00
said /home/cril/jabbour/vote.xcnf.closed 17593 60 0.44
said /home/cril/jabbour/vote.xcnf.closed 0 550 0.00
said /home/cril/jabbour/vote.xcnf.closed 21428 55 0.49
said /home/cril/jabbour/vote.xcnf.closed 0 500 0.01
said /home/cril/jabbour/vote.xcnf.closed 26821 50 1.01
said /home/cril/jabbour/vote.xcnf.closed 199914 5 3.26
said /home/cril/jabbour/vote.xcnf.closed 0 450 0.01
said /home/cril/jabbour/vote.xcnf.closed 34139 45 0.66
said /home/cril/jabbour/vote.xcnf.closed 0 400 0.00
said /home/cril/jabbour/vote.xcnf.closed 42488 40 1.29
said /home/cril/jabbour/vote.xcnf.closed 0 350 0.01
said /home/cril/jabbour/vote.xcnf.closed 50855 35 0.83
said /home/cril/jabbour/vote.xcnf.closed 0 300 0.00
said /home/cril/jabbour/vote.xcnf.closed 60019 30 1.62
said /home/cril/jabbour/vote.xcnf.closed 0 280 0.01
said /home/cril/jabbour/vote.xcnf.closed 3 260 0.01
said /home/cril/jabbour/vote.xcnf.closed 72035 25 1.03
said /home/cril/jabbour/vote.xcnf.closed 7 240 0.01
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.00
said /home/cril/jabbour/vote.xcnf.closed 11 220 0.00
said /home/cril/jabbour/vote.xcnf.closed 28 200 0.02
said /home/cril/jabbour/vote.xcnf.closed 89325 20 2.22
said /home/cril/jabbour/vote.xcnf.closed 40 190 0.02
said /home/cril/jabbour/vote.xcnf.closed 61 180 0.01
said /home/cril/jabbour/vote.xcnf.closed 97 170 0.02
said /home/cril/jabbour/vote.xcnf.closed 151 160 0.02
said /home/cril/jabbour/vote.xcnf.closed 238 150 0.05
said /home/cril/jabbour/vote.xcnf.closed 111123 15 2.35
said /home/cril/jabbour/vote.xcnf.closed 395 140 0.07
said /home/cril/jabbour/vote.xcnf.closed 658 130 0.06
said /home/cril/jabbour/vote.xcnf.closed 1182 120 0.08
said /home/cril/jabbour/vote.xcnf.closed 3793 100 0.16
said /home/cril/jabbour/vote.xcnf.closed 143560 10 1.57
said /home/cril/jabbour/vote.xcnf.closed 227031 1 1.96
said /home/cril/jabbour/zoo_1.xcnf.closed 0 950 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 95 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1 90 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 850 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2 85 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 800 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 7 80 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 750 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 13 75 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 700 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 22 70 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 650 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 34 65 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 600 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 56 60 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 550 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 89 55 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 500 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 138 50 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 4148 5 0.02
said /home/cril/jabbour/zoo_1.xcnf.closed 0 450 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 206 45 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 400 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 316 40 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 350 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 537 35 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 300 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 818 30 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 280 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 260 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1195 25 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 240 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 220 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 200 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 1743 20 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 190 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 180 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 170 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 160 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 150 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 2462 15 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 0 140 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 130 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 120 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 0 100 0.00
said /home/cril/jabbour/zoo_1.xcnf.closed 3291 10 0.01
said /home/cril/jabbour/zoo_1.xcnf.closed 4567 1 0.02

